Preprocessing Source Code Comments for Linguistic Models

Comments are an important part of the source code and are a primary source of documentation. This has driven interest in using large bodies of comments to train or evaluate tools that consume or produce them -- such as generating oracles or even code from comments, or automatically generating code summaries. Most of this work makes strong assumptions about the structure and quality of comments, such as assuming they consist mostly of proper English sentences. However, we know little about the actual quality of existing comments for these use cases. Comments often contain unique structures and elements that are not seen in other types of text, and filtering or extracting information from them requires some extra care. This paper explores the contents and quality of Python comments drawn from 840 most popular open source projects from GitHub and 8422 projects from SriLab dataset, and the impact of na\"ive vs. in-depth filtering can have on the use of existing comments for training and evaluation of systems that generate comments.

==> icse2021response.txt <==
Thank you for the constructive reviews, which we will use to improve the paper. It seems part of the context was not explained as clearly as intended, so we will clarify major points of concern, with some other points beyond 500 words.

Our primary target applications are systems that use existing comments as training input, e.g. for automatically generating comments based on code (for legacy code or updating documentation); completing comments; or using comments to generate additional code, formal specifications or tests [3, 4, 5, 7, 12] (references from the paper). Another reference we should have included is https://doi.org/10.1109/ICSE.2019.00087, automatically generates method summaries. Doing these without strong template/format assumptions requires learning a linguistic model (possibly joint with code) for text generation or understanding. ML approaches to these tasks must be trained on large amounts of data. However, published work describes only basic cleanup of this data, or works with the highly-polished high quality exemplars mentioned in Section 2, which are probably not representative of attempts to scale these systems to work more broadly.

Common data sanitization is simply by removing the punctuation, making all words lower case and removing phrases/sentences that are too short.  However, this filtering assumes what remains afterwards is linguistic in nature, without source code, math, LaTeX expressions, etc. In this work we set out to test the impact that the data will have on the accuracy of text generation linguistic models with different stages of data sanitization. In our experiments we trained the model on the data with 3 types of filtering – raw, the standard that is commonly used in the publications, and additional filters that look specifically for non-textual items in the comments. The goal is to show that not properly performing data sanitization on source documentation has significant impact on the accuracy of automated tools for either comment or specification generation. The main challenge in mining data from the source comments is therefore accounting for the vastly different structure and many different types of information that are embedded in them.
Our results demonstrate that failing to account for these non-linguistic comments does have an impact on accuracy.  We evaluated their impact specifically on the task of comment completion, but we would expect other tasks requiring comment-related models (automated comment generation, generating oracles from comments, etc.) have similar risks; it is fair to say those use cases deserve separate follow-up.

Our dataset was selected from the top-rated projects on Github by using their built-in search function and sorting the projects by their rating. We used Github's REST API (https://api.github.com/search/repositories?q=python+language:python&sort=stars), which limits the number of results returned. The main findings of the paper is that comments are not very suitable for machine learning purposes without significant preprocessing that we have not seen previously described.

We have uploaded our scripts (unfortunately still without clear documentation on use), intermediate data (filtered comments), and a listing of all Github repos and commits (not full checkouts, which are 10s of GB compressed and contain malware) to Figshare: https://figshare.com/s/1bbcd19562be75a11f28

> What are the clear answers to the RQs?

We can make these more explicit in the paper, but briefly:

- RQ1: See Tables 2 and 3
- RQ2: Yes, see Table 2.
- RQ3: Table 3
- RQ4: Yes, Figures 1, 6, 7, discussion
- RQ5: More robust filtering improves the quality of (comment generation) models, Section IV.E.


> A fundamental question that I have is: are comments at all ever made for ML purposes? Do we want them to be? Stemming from these existential questions, I am wondering whether you can make it more clear what your ultimate goal is, what kind of NLP like applications do you foresee. What is your goal?

Comments are not written for the NLP purposes, but are widely used as inputs into NLP algorithms. However, researchers who use comments in this way don’t seem to address this fact and our ultimate goal was to bring it to the attention.

> In the intro you mention that you focus on tool-focused taxonomies versus the traditional user focused taxonomy. Have you established that these are different?

Our results include categories of comments that have clear value to developers, but require significant further processing to be useful to tools that make linguistic assumptions about comments (e.g., the non-linguistic, LaTeX, HTML, and Code/Math categories, such as Figure 7’s example), demonstrating they are different.


> You mention that documentation is the next best thing after the code itself. What about test code? This is often seen as a form of executable documentation.

You're right, test code also serves that role, and we can adjust. Our focus remains on systems that make linguistic assumptions about comments.

> What do you mean by "to build automation tools"?

Tools that automatically perform tasks that can be difficult to do, routine, or often overlooked, such as generating specifications or updating documentation automatically.

> I would really love to see an overall usage scenarios for your technique.

An example would be training a neural network by taking in a method or an AST and a comment in order to generate method descriptions. In case the model doesn't work well, it can potentially be because the comments are not sanitized properly and contain a lot of non-linguistic data which in turn skews the neural network to generate non-linguistic descriptions with high degree of probability.

> On page 4 you mention that you did manual reviews. Can you describe how you did these? Did you use some kind of guidelines or a checklist? I would really like to better understand your process.

We extracted comments and the original source code where they were located so that we could see how developers write their comments in context. We also wanted to identify patterns that appear in comments. For example, there are many comments that appear withing a project that follow exact same structure. They would have the same one sentence description and then a list of parameters that a method accepts. In particular some projects contained unit tests with comments that would fall into this pattern where they would contain the name of the thing they test and the arguments the developer uses in the test. We read some files from random projects across the entire data set since it was impossible to read every single file and every comment.

> "random selection": can you give me a bit more, how big was your selection, ...?

The random sampling we did for our parsing tests was done by sampling the complete data set of comments. We extracted 1000 comments for the testing using built-in python random.sample() method.

> Can you give examples of binary objects that would be placed in source code?

In some cases they were compiled obfuscated code objects that would be loaded during run time dynamically. In other cases the source contain serialized images and something else encoded in bas64 in a comment string.

> You mention anecdotally that unit tests often contain 1000 comments that are very similar except for 1 or 2 words. Can you explain this? Why would this be?

This came from a project that emulated cpu and binary operations. All unit tests had the same structure and only identified the name of the operation and the argument. Since it had many tests for each, there were many comments in a row that said: Testing instruction AND. (for each of the instruction they tested). This one of the files that had tests and comments like that https://raw.githubusercontent.com/trailofbits/manticore/master/tests/native/test_x86.py

> What is "inappropriate input to linguistic models"?

Generally when a model reads text, such as documentation, it expects it to be in a proper language (in our case grammatically correct English). Inappropriate input would be something contrary to that, so for example a math formula or a latex expression. Training linguistic models on input where large amount of data with embedded non-linguistic items would create biased and inaccurate results; this shows up in our results.

> What is a "problematic category of comments"?

Comments that are categorically written in a way that is very difficult to use without significant work for training a machine learning model. Thank you for pointing out that this is not clear and will certainly define what mean by this in the paper.

> Useful or useless comments. I think this becomes quite philosophical in the sense that this might be very individual.

We use "useless" two ways. First, the related work evaluating comment quality does tend to use binary yes/no assessments of utility, but in hindsight "useless" doesn't reflect their value assessment accurately. Second, we described some comments as useless *for learning accurate linguistic models* because they are contain significant non-linguistic data. This should not be interpreted as saying they have no use at all (as Figures 1, 6, 7 show). This should also perhaps be reworded, as more substantial processing than we employed could extract some linguistic information from some examples like Figures 6&7.

>  "Literature on comments" --> do you have a reference?
Some of the examples are the papers we talk about in the related work [7,12,13]. Whenever comments are selected for the purpose of extracting information from them researchers tend not to talk about how that information is presented, i.e. does the comment consists of many examples of the source code, which can be extremely useful to the developer, but not as useful to train a neural network. We will add relevant citations to the sentence indicated..


> Threats to validity?

It is still unclear if the comments in other programming languages will contain the same or similar problems.  We sampled from Github, so have the classic open- vs. closed-source bias question.  We selected by highest number of stars on Github, which is a reasonable proxy for popularity or interest, but does not distinguish between popularity because the code is good/useful/well-documented for other developers, a well-engineered project, or just on an exciting topic (e.g., the lastest new ML algorithm).
We studied only Python, and commenting practices likely vary at least some across languages / language user communities.

> In Section III.A, what is the exact name of the Github's search API? What is the detailed information of the Python parser (URL)? In Section III.A, I feel it is hard to reproduce the work of the authors due to the lack of detailed information.

We used the API provided by github (RESTful service API). This is the request URL we used and our dataset came from the projects returned by this request at the time of the pull: https://api.github.com/search/repositories?q=python+language:python&sort=stars. The earlier link to our code on figshare contains the extractor script.

> In Section III.B, the authors separate the files into three groups by the number of comments in the files. Meanwhile, they achieve some findings, e.g., the largest group with 10 comments or fewer consists of a large number of data initialization scripts, configurations, .. How can the authors achieve such a finding? Since there are thousands of such files, do the authors check by hand or with some tools?

After collecting the statistics we notices several patterns in the data and checked what kind of input produced this result. We manually checked outliers and the source files within each group. We discovered that if a file has many lines of code, but not many comments, it is often would be a file containing a list of database queries or a script containing different configurations for a project. We did not check all projects as that would be time-prohibitive, so not all projects are like that, some are just poorly documented.

> In Section III.C, the authors argue that Prior work [10] train a neural network and this network is not easy to extend since it needs retraining when introducing a new class of comment. In contrast, the authors manually propose a series of filters to resolve this issue. I am afraid that such manual work can not extend either, since such method cannot be automated and needs involving much tough manual work.

We will clarify that language; we were intending a point about modularity.  Writing an accurate filter manually can indeed be challenging, but it can then generally be added to an existing filter set easily. Retraining a neural network requires retraining it on all categories simultaneously. This sounds easy at first glance ("just retrain") but adding new classes may require adjusting model parameters like layer sizes or model structure to continue adding new categories.  If each round of training takes several hours (or more), this part of the iteration is difficult in a different way.

> 20% accuracy appears quite low

Predicting the next word in a comment from a few words and no further context is inherently a low-accuracy task. Advanced filtering leaves just over 500K unique comments with a 10K word dictionary. Purely random would have (roughly) 1/10K=0.0001=0.01% accuracy.


==> repro/Advanced_Python_gen.txt <==
sets the background color to the same number of
notifications regarding tribler in the home assistant config file
builds a localization loss for the test of the
b x t x y y y y y
ok to pass value in the list of the
the form should not be used to use the
import scansingleapi scanpostmancollection and the test is a
verify pricing file is not a single date and
issue using a bzfile function to be a string
we use get instead of the first line of
upload the cover thumbnail from the current window and
ensure that thresholded metrics are not in the same
latin small letter i a acute bsd license bsd
this endpoint is responsible for the given function param
test that biluocompatible tags are not in the same
a vfs that returns the path to the file
chunking not supported fall back to the same function
standard export converters to the base class for
removes from sprite group to be used for the
these derivers are not used in the case of
this method will always be a list of the
grammar example using sphinx and the default name to
convert to alfredworkflow json string to be a string
if the waker isnt a string or a string
ssh certificate principal see the documentation for the given
tests storagedir dependency localdatadir on the same function as
even precision division by zero and the number
xc xc unknown flis x y y y y
return the key used to use the default name
r approximate using de and b and a single
optionsrequiredoptions compiletoexe y compile the file and the file
must be a separate file to the first line
insert glances path into the given path to the
lowercase option value for the given name or a
get qtwebengine do apply to the given path to
get all uid before the given name is a
cfws extendedattrtext cfws this is a simple test that
setup inputs for the given data and the data
really turn the light into the same order as
run tokenizer ssplit and the test function is a
this result ddseries is a string that is
put the result into the same order in the
chromium handles filefoo like the server and the server
a failed transaction is called when the user
this method removes the current item from the given
r returns the product of the values in the
sort by expectancy and the first item is a
go through a single line of the given value
ensure context set correctly to the same as the
tests for ipythonlibdisplay and the test for the
ensure all attribute namespaces are specified in the given
wifi access point strengths component sensor platform for sensor
ensure that states in the current page is not
the negative binomial link is a float and the
platform is none for the user and the user
skipped if same text is not in the same
see errorhandling though errorhandling is not installed and the
return the simplified version of the given name and
initialize a remotemap with a new user and the
ccccc appears four times in the same order of
exception is expected on the server and the connection
return true when provided the user is not a
again works for a python python module and the
this class inherits from the test of the tests
initialize an instance of the given object that is
we only support single line with the same value
takes a dock and the image to the given
deprecatedbackward compatibility only with the same as the
wait for an http request to the server and
edge neighborhood sampling to compute the variance and the
test with matrix of the matrix of the
print getvalidattributes node ss the the the the first
r return the unique id for the given key
process each line in the given list of
for quantityname dim scale and the values in the
todoswang check main thread and the server is not
param sequence exceptions exceptions raised by the given error
store configuration settings including the default name to be
detect lines in the list of the given name
the idx can be a list of the values
we have gotten back to the server and the
mock unserializable object for the given path and
contents the contents of the file and the file
hopf algebra structures from the matrix of the
parses the next space in the list of the
keep listening to all the threads in the queue
visual similarity of binary sensors for the model and
cascade the resume upstream to be closed and the
returns the latex representation of the model for the
testing of rebase and the test function is
always compatible with false if the value is not
flattenobject with no length of the given value and
add dollar sign followed by a string or a
wait for mainthread to be called when the connection
assert we updated correctly when the test is not
socket file descriptors are not used in the database
c edward nunez edwardnunezcyberarkcom is a simple test case
turn off all but the current state is not
checks to see if the given path is not
if it is a list of the the the
called when the filename is not a string or
sage algebraszzsupercategories category of a single string with a
query musicbrainz to determine the given id of the
must be when buildernyanko is not a string or
pylint disablebadwhitespace badcontinuation is a simple test case
instruction js groups jump to the first line of
sending the rnfr command to the given value if
a wrapper for nplinalgqr the function to be used
todo run all these tests in the case of
the shorter of qp and the x and the
end test comparison of the test for the test
empirical normalization factor so we can use the same
check if buyer is not a string or a
send the close cover to the given connection and
create a singlebytecharsetmodel object with a new value for
this should instead exploit on the given file and
client ids privatekey publicid or user address or none
test a string regex for the given string or
lsearchfileforall returns a list of the given values in
only care about whats in the given list of
unittestmock is a feature for the given data and
test to comment out the value of the given
impersonate logged on user and user permission to the
a maintenance message used for the given user and
postwritehook for config view and the user is not
if a request is not a string or a
whenever the machine settings is not specified return the
add edge to sink to be used to use
address already in use in the given page and
a date class for the given function to
existing cluster phiij nxi and the current user is
test the various methods for the given data and
check if a ticket is not a string or
note due to default to the same value as
most of the time for the given value of
remove existing backups before the default is not a
returns a new dataframe with the same value as
this implements approximate inference of the function and the
use a stack of the given time in the
use heuristic to figure out the default path to
unload org from a file and the file is
test map initialization to the same value as
add to bindnames for the given key and the
set site which is not available in the database
execution has already finished the user is not running
fast transient delivery store is used to get the
decrypt a single character in the string or the
given a string and returns a string containing the
equivalent to functionsignaturefornameandinputs components are not a list of
r returns the largest number of the values in
tkinter is inactive the user is not available in
getset timestamps with datetime and the number of characters
create a pythonanywhere account for the given key and
happens when selffulltextidx none is not a string or
dont do this kind of reason to be used
a dictionary key of the given name of the
list of filenames to the given name and
create a session with a given key param name
r return a string containing the data from the
deletes this item in the given page and the
get the features for the given data and the
generic certbot client error raised when the user is
webservice security extension to be used to use the
all items should also be in the same order
if the op has a single value of the
verify that when the user is not a path
get the arguments to the given name if the
test using clientside api of the server to get
wsaccel is not available in the case of the
show the picture of the current window and
multiply dense polynomials in the same order of the
process an xpath command to be used to use
test invalid initialstatecov for the given value and
ensures message should be a string that is not
map unique values in the list of the data
list the installed container for the given path to
remember that set members to the same name as
removing the top and bottom to the right time
logdebugno prefs file r and we need to check
returns character polish identity and the user is specified
this is an ellipse to compute the number of
an illegal configuration file is not a string or
returns the dtype for the given value of the
estimate the ideal throughput to the same time for
summary create new license file and the user is
create and return a list of the given name
keystroke a press of the given page the current
map asin codes to the same value as the
spec of the extendee is a list of files
special case for file and the file name and
not sure what we need to check the default
ok other merges into the new data in the
cosacosb can be combined with a single value of
which attributes to update the value of the given
list slicr configurations and check for the given name
manually import this hidden file and the file is
instruction movlpd groups sse sensor sensor for the given
handle the last unanticipated of the given value in
generate a safe prime name to the same value
mock internal commit check if the user is not
update settings common to the given file and the
add stdout stderr exception to the server and the
todo check that action is not a list of
handle negative indices of the number of lines
if logstep is true to the user and the
list directory files can be used to use the
both agree so use the same thing as a
we need to tell the code to be used
if we add an empty list of the the
this is necessary to use the same as the
oursql already converts mysql to a string or a
return a list of the given name of the
change comparison function to be used to use the
only do this in the case of the first
only normal incidence is a list of the
patches for sourcestamps that the attributes of the given
clientencoding sqlascii actually defaults to the default name to
removing null bytes xxx should be a string that
for a path which is a list of files
log a reasonable representation of the given value and
the str of a string that is a string
updatestate should accept arbitrary values in the list of
no alignment requirement is not in the same
bit pc rel plt file in the directory and
event wxevent selfappqueueeventevent is a bit of a
r initialize self examples and the model and the
current position in the list of the given index
return the title of the given page id and
property for gettingsetting the given name is a string
run backward pass on the same time in
convertobjects just in case the test is not a
now try to inject the file to the file
nonnumeric argument for integer values are not in the
discovered printers are all available in the given directory
return the text from the given path to the
restore from old pickle to the same name as
write the benchmarking functions to be used to use
first we add the first element to the current
greek small letter alpha isogrk tonos the is the
todo unfinished print reqrender the result of the function
were in the root directory and the path is
what is the max number of the values in
move spill data to the current state and the
selfreportprogressi floatbooksondevice getting list of the given value in
ps zerost n float or the number of values
return none if its not a string or a
runs quick check for the given value if the
tweak spacing to prevent the test on the same
contextmanager for ignoring deprecationwarning is raised when the test
ignore debugging thingies and the test is not
module which handles the user to the given user
add grass tiles to the given list of
string the service shape and the value of the
digit generation using generative and the matrix of the
try the opf style to get the file name
topw is a flow that is a simple test
first deactivate it if the user is not a
call caseother line to be a string that
get the next buffer for the given file and
find the absolute url to the path to the
convert a parsed dereferenced string to a string or
commit its important to the current state and the
nimbus clouds have ecstyle to be a list of
return the directory path to the file name for
edit copy to the current page and
if all results are not available in the same
add platform directories to the given path to
lambdas have the name of the given name if
handle nonadvanced bool index of the given value of
the key and cert data is not a string
wrapper class to make a new file for the
for backwards compat with a single file in
style the instruction mnemonic for the server param name
both of these seem to be a single value
setup logging to stdout and stderr and stderr if
create a control for the given data and the
this title is automatically used to use the same
helper function for table and the given name of
load a demo from the given file and
only used when synack is not a string or
update tab display state and state for the
translated by guido van to get a string if
adds a separator for the given value to be
update the final rigged to the current position of
check for options only if the user is not
add all the widgets to the given list of
ipathimportmapper implementation for zipimportzipimporter and the following tests for
note could iterate and the same as the same
the comment here is a list of the the
number of hidden units to the given value of
r expands the symmetric order to the same order
get test target mdsum for the given name and
only difference with base class for the python version
run one more instance of the given time for
add builders and construction of the tree of the
update attr even if the file is not a
boolean if previous track is not in the same
what the dictionary of the the given name is
set lvsshareimagelists as unchangable for the given key and
for every task in the queue the user is
must call aiter to be a string that
hasnt started writing the file and the user is
given a file path to the file name and
if dtype none default is not a string or
r test whether two two two two two two
tests for the permissionrequired of a single file with
return all the data in the given list of
make sure info doesnt exist in the list of
save traceback when run the test in the test
try copying the second line in the file and
choose a prime number of the input and the
selfwritetagsfeaturetags selfstreamwriteus sn featurekeyword is the the same as
allow feed uris as a string or a string
kwargs will contain all the keys in the given
look at the contents of the file and the
test pytype source utilities for the given class for
splits the tree so that the data is not
note hack to be a list of the default
call when the web server is not available in
get access group description for the given name of
return mock groups for the given key and
utility function for finding the given value in the
verify that dberror can be used to get the
if the first entry is a list of the
with centering compare with the same number of the
gap between first two times to the same number
invokes a specified action for the given name of
regexp to match pure python and the python version
now also call the test to be used to
let menu messages slip in the loop to the
sets the color filling of the line and the
prepare to handle this file to be used to
items of a defaultdictint object of the given type
test setting next actions in the given file and
minidisassembler for instruction encoding to be a string that
test sorting of correlation for the matrix of the
heuristics to predict this is a list of the
normalize a value as a string that is not
topology independent overset grid distribution of the plot is
dbgresetargss arg resetargsarg the number of the values
test shuffling and subset and the first time and
add boundary conditions to the given value of the
todo this might be a little more than one
examples sage mupadquitstring quit on the same as the
define temperature characteristics for the given time of
assert paths of files are not in the same
get the latest data from the given file and
alice and bob create the new connection and the
if any part of the user is not available
module under test import module and import the module
viewfunc has not returned by the default value to
appending to a list of the current line and
apply the patch at the end of the line
multiprocessinglogtostderr causes some output to be used to get
end of def handlepositivedimensional and the end of the
fontsize of the ytick and the y matrix of
creates a message chunk to the given type param
todo this was copied to the same as the
test with placeholders no longer exist in the same
return npexpx pi with a new file in
testrecords frappegettestrecordsquality inspection of the given function returns
common implementation of cabortconnection and the following tests for
use path from entry to avoid a warning if
deenumerate the result is a list of the
temp breakpoint names comma separated list of the given
returns the height and height of the given position
if there was a new one of the the
r return the identity matrix with the number of
next we build the list of the files in
reverse the hlines to avoid the test for the
runorder of means stop the user and the user
wrapper around traceenumsampleelbo to be used to use the
container the container of the given name of the
inprocess task scheduler with the same time in the
return an iterator over the the given value in
delegate sign in and the to the given value
get the material group to be used to use
check that we handle the same value as the
sent when a subscription is created and the user
selfassertequalcs none equivalent to the given value is a
to keep a reference to the current state and
setremove instance ids of the given data and
multiselect fields are handled by the given function and
we made through all the the the tests in
activity is hidden because the user is not available
delete the whole resource in the given page and
make sure the first line is not a string
creates a dictionary representing the given name of the
print entitylen maxnum and the value of the
init for the floatcanvas and the current model is
connection workflow completion args is a list of the
copy whitespace from current path to the current line
constructor the optional locals is a string that is
fixme use indexdelete as a list of files in
selects the specified form to be used to use
extra space for cursor and end of the line
send a session ticket to the server and the
ungroup and send actions to the given connection and
enter the block of the end of the
autogenerated file do not exist in the file path
remove unused tab which is not a list of
iter through cpu and the model to the same
draw is the only one of the current time
traintransform transformsresizeimagesize transformscentercrop is the first line of
sets up the pch of the given value and
serialize the current config file to the given file
if there are more than one one of the
common nodeconstruction macros to be used to use
check that approxequal treats the same value as a
if lensubactionselected actionsettextsubactionselectedtext actionseticonsubactionselectedicon is a list of the
definition take first bit of the value in the
call without argument to be raised if the
minimum number of expected values in the given list
todo make this more than one of the other
by default the edge is a list of the
flush pending updates to the current state and
return n where n is a string or the
each character can consist of a single string or
initialize execution context if the user is not a
the url including path to the given path to
xx utfle sign the data and a
overdetermined system least squares over the time to be
the userids of users and the user is not
extract the option dictionary from the given file param
instruction dec groups mode the test be the given
ensure the exception message is raised when the user
reload foolboxmodel from scratch to the same file as
test a hold that is a list of the
low level interface to the given class for the
the default for coercion from the same as the
softlayer message queue transport message to the server and
instantiate the plugin object that is not used to
mpmath functions accept ints to the python version of
contour plots on the same number of values in
set up the context manager for the given platform
the port was disabled by the server and the
the reduce view of the current state of the
return the maximum number of the given values in
test using mode keep the same value as the
general version knowing nothing to be used to use
tests an arima model with a single model with
confeverts a table into a list of files that
if the input is not a string or a
returns graph from tree and return the list of
translate a name like a string to a string
importance of the distance between the and the values
dropout again the data is a list
if any of the files are in the given
real even nonnegative real values in the order of
disable following temporarily for the test case we
when no specific options are not available in the
the constructor of the function to be used to
another namespace for the given path to the file
now get the output of the current node and
to avoid gradient underflow with the first one of
prevent future reports on the server and the connection
set up the dictionary of the given values for
registry of event handlers to be used to use
get slot configuration return the user id to be
create the image and the image from the given
lunixapplicationrunnersetupenvironment does not change the path to the given
these bindings require the same name as the same
scheduler that returns chunks of the current time and
does predict for each one of the the data
the complex case next is a string that is
for op array arrayrop and the number of values
only allow viewing objects to be used to use
arccosine of a inplace case for the given value
this has been a list of the given arguments
if the current version is not available in the
inttobytes is not available in the case of the
test that error is raised when the user is
if base of buildisodir is not a string or
extracts corpusdocument info from the file from the file
todorkn should we be able to use the default
test update of version of the given file and
tests for the pythagorean of a single file with
taken from the morx and the test is a
instantiate the adapter for the given name and
test that crs and is a string with the
mix of string and the values in the given
test the fake added data to the given file
first commit dirtied names in the order of the
hook tornado up with a new user to use
the identifier of the class name is a list
continue to m the function is a list
legit fits format is a string containing the
shows the status of the given value if
verify behavior of jinjas of the given value is
the same for our test is a list of
get width of text to the end of the
a thread for doing the new user to be
agent must do this in the future we can
str on purpose makes a new test function that
list of masks to match the value of
first compute the maximum number of the values in
density estimation for a single exponential distribution the loss
forward read events from the connection to the server
display the current revision from the given file and
test that the algorithm is a single line of
returns the closing tag if the user is not
now put all messages in the same file and
create the argparser for the given key and the
manages a list of files in the given directory
outline bottom right corner of the current position of
control the degree to be used for the given
emacs keybinding insert a new line with the same
trait changed handlers for the server and the
check number of objects in the list of the
handles get requests for the given user and the
override interpret beans that is not available in the
filelike object mocking object for the given name param
placeholder for symmetry with a single value with the
make it a number of lines in the list
reimplemented to connect signal to the server and the
selects the current settings and the current item and
add zero smoothing for the test case to be
find the coefficients of the given values in the
every item of the given node and the current
table is a dataset with the same value as
update initkeys attached by the given user and the
counters for each function and the model for the
validate qty during submit the new one is a
nodejs is a javascript file for the user and
restore original hook to the same function as
base class for db data and the given name
iterate on assignblks and the first element is
file deletion always allowed by the user and the
using the prediction pipeline with the same number of
if we dont have a new one in the
logdebuglooks like there is no way to use the
scan recursively all the files in the given directory
equal to itself is a list of strings
ccefe in iso and the number of bytes
if called like nparangen and the user is not
test that trying to get the current state of
intern some strings in the case of the
return a new bits for the given key and
having the dict keys in the list of the
versionadded an analogue of the given name and the
flush the internal buffer to the current time and
consider whether expr is a string of the string
iterate over self examples and the model and the
lookup this grain to be used to use
asked for specific amount of time to be used
test if target temperature is not in the same
call workflows entry functionmethod is a single server or
draw only keypoints locationnot into the given list of
a message that this is a simple test that
user remarks is not a list of the given
if we are not a single line of the
the default precision for the number of times the
set the maximum total number of the times the
support for niko home assistant component component for the
fit estimator and transform the model to the same
use the templates to be used to use the
add self and other values to the same variable
handle the case when the user is not a
switch between daily and the same amount of seconds
test installing scripts with a config file and the
convert a tree to a list of strings to
can only associate html files with a new file
check for the file and the given name of
mapped mpv quit command and check if the user
destination operator id channels for the given key and
values copied from xrgbtxt and the first element of
return the mempool transactions in the queue the new
make sure to set the data to the given
transform cursesblinkenlights blinkenlights to a list of strings
got a comma before the value is not a
switching window must fire the connection to the server
avoid name conflicts with the same as the same
decorator for wamp event handler for the server and
internal helper throws runtimeerror if the user is not
cancels current job and the user is created in
combine multiple coordinate objects in the given list of
type config modelssqseventsource none is raised if the user
cant compare middle element with the same number of
format search term in the list of the
check that builder raises an exception if the user
called when the worker is closed and the connection
manually set the current path to the given path
create a canvas object for the given data and
if already exists just use the same name as
calculate target word to be a list of the
input byte stream is a string that is
in case of abnormal and the first one of
the proxy may just be a list of the
quits the engine that is called when the
create a daemon thread to be used to get
unstubs all stubbed methods are used to use the
test running a process with a new connection and
write children to the current directory and the path
but we can also use the same as the
raise an error if the user is not
were a mixin abstract class for the python module
dictionary encapsulates the mapping of the data to the
subclass gitrepoitem to provide a simple test for the
the same surface but we need to use the
print isnt a parent of the given path to
summary return true if the user is not a
r a string representing the value of the given
for use in importmapping and the test is a
r return the multiplicative path to be a list
accelerated sgml parser with a new file to
assert endamountoffilesinoutputfolder startamountoffilesinoutputfolder argumnetslimit is a list of strings
server side command provider is used to get the
if this is an empty list of the the
must specify a repository to be used to use
testing whether providing a new value to be used
r implement the paley of the model for the
u test that py is not a string or
return the height of the given index and the
patch setuppy to provide the default name to be
check double block split and in the list of
dbgsetting foreground to c and y and the image
import an rsa key of the given type param
create a dict of the given arguments to be
basetree doesnt track child and end of the line
always have the first one of the the the
dont add new asserts that we need to check
we didnt retry again to get the result of
tests sage weightedintegervectors list of strings in the list
copy makes a shallow copy of the current function
class used to ensure that the user is not
r plots a curve with the same variables as
test that a lhttprequest is a list of the
test the handling of the input to be a
request pause again to get the current state
if there is a new one of the the
note that since we can use the same as
r execute a line with a string that is
if the sign flag is a string or a
tools for matplotlibbackendmanagerstoolmanager and the same as the
test sendchannels method when the user is not a
test with various surrounding data from the file and
variables is noniterable in the list of the
deal with the scenario and the test is a
its important that the test is not a list
test for imagegrab returning a string with a string
perform archive from local file and return the file
sid whose startdate is not a string or a
a dict of known values for the given type
returns whether a component is a list of the
step compute the local values for the given value
a remapping whitespace is not a string or
ensure that the linearregression is not a string or
add a job to the given connection and the
both pvals known different and the same as the
search for all executables in the system directory and
this feature extractor collects the data from the model
replace each template field in the given list of
the trivial representation of the test of the test
gets host from mdt and return the list of
tell waitclosed to return the number of seconds to
rsends a delete request is not a string or
make sure the that is not available in the
insert new segment to the given list of
xaf guru mult data x x the small
note that itlstransport exists in the list of the
very arbitrary cutoff time for the given time
unit tests for ansible and a class for the
check if gettext is not available in the same
symbolic result pabnx pabnx and the result is not
build a testing install from the module and the
this one can never be a list of the
args forwardint local forward to the same value as
generate the id for the given key and return
a set that does not exist in the given
cancel should have no more than one one of
coding utf c red is not a string or
in this case we need to check the default
check if option is not present in the given
this unboundtype was originally not in the same order
an integer is given a string of the given
add a third hostkey to the given value and
the months and years the number of the times
test for us filtered and the current state is
we always round the number of lines to the
below is a more than one of the other
sequence is unrelated to the same thing with the
check the weighted version of the given data and
drops tables created from the given file and the
strip off nfs part of the given page and
we add boundary checks to the same value as
this filters the queryset is used to use the
xcb latin capital letter e a stroke the stroke
note that in cupycoreincludecupycomplexcuh is not a list of
calculate and set the data to the given value
global flag telling maybemutate to be used to be
check for duplicate params in the list of the
string in dotted notation to be used in the
determines the octane of the given value of the
input subformat selection of the the test case
every internal node in the list of the the
test confget with a single value with the same
receiving a ctcp query and the server is not
exogfc not passed as a string that is not
global declarative base class for the model for the
just so we dont need to check the default
normal read blocking code and the user is not
skip current track not available in the database and
try to open the file and return the file
whether to try to use the default name to
apply dropout to the the test of the the
examples sage rootsystemcambientspacesimpleroots finite and d array of the
return x minus the number of points in the
bug when some uniques is not a string or
def searchmatrixself matrix target and end of the list
password stored on a given file and the file
returns the first child of the given line and
returns a dictionary with the same value as the
contents of the right path to the file name
first value is a string that is not a
negative bar counts leak the connection to the server
gh not sorted but not in the same order
todo bev class testcolumndata is a simple test that
nasty cases that used to avoid a bug in
calculates and returns a list of the values of
test with check mode for the given file and
these classes appear when the model is a list
now test that the test is not a list
sign not allowed in the same order as
create a user who is a user and the
this is to prevent a test that is not
hack perform surgery on the same time in the
center window on the top of the rect the
add function constructor to the same function as
if retval was already specified key name str str
surrounding space is optional in the list of the
from ruamelutilnew import convertversion and the test is not
get the latest data from the given file and
every module takes a string to the same type
adds values to the given list of the values
add add a register to the given function for
attempt to transform to a string with a string
traverse symbols in order to be used to use
mayavi plots require the same time for the model
with single byte string and the value is a
set second attribute to the given value if the
construct the rank bundle for the given name and
examples sage p speciespartitionspecies x y y y y
hook for testlib to be used to use
if we get a new file in the given
just to be sure that the user is not
if this is a list of the the the
def testredirectpatternself testurls a new new file to the
during bootstrap we may want to use the same
if there is more than one one of the
resolves query string to the given string or a
no operation returns nothing to be used to use
test the case where the user is not a
generate blog articles for the given file and
fit selectfrommodel a multiclass sensor with a single image
these should just be a string that is not
r return the string representation of the given type
remove breakpoint or watchpoint from the file and return
checkcycleundirectedgraph class to check for the given name and
gradient wrt b dx is a list of the
an rdflib parser for the given name param name
this will test unicode strings in the python version
the standard blackblackerror exception for the given function that
clear service principal creds to be used to use
there was not even if we have a new
different types of categories of the given values in
are we doing a better way to be a
return string labels for the given value of the
gen a new dirimport to the same function as
produce a string representation of the given type param
opacityvalue schema wrapper anyofclassvaluedefwithoptionalconditionmarkpropfielddefnumber the class to be used
load the migrations from the file and the file
check each stage only if the user is not
returns mexpandydegpsubsxx y and y and y labels
lets buffer something to be a single line of
try a valid learner and the time of the
c sebastien rohaut sebastienrohautgmailcom is a simple test case
the connection on which the server is not a
autogenerated file do not exist in the file path
file to delete during the user and the user
can be none in the case of the first
if interactivity is async on the server and the
update march this temporal of the test of the
put value of slope of the matrix to the
assume all sequences in the order is not in
indication of the machine with a new user and
create a zipfile on the given path and the
send code by users to be used to get
log a message to the given connection and
we take special care about the first line of
see if openssl wants to be a string or
yield a single example and the test for the
not registered request configuration for the user and the
pypeflow is light weight of the given index and
the botocognitoidentity module relies on the default name and
if all thats left of the first line of
prepare duplicate of filetxt to be a list of
determine if the authority is not a list of
this decorator registers a function to be used to
create some data the data is a list of
python base encoded is utf encoded in utf to
private method set up the given function for the
cleanlinks step cleans up the new device and
xxx if we add a new file to the
describe a date series for the given type or
everything else gets tried to be a list of
plugin used to fix the default name to be
not part of unittest and the tests are used
q selfbaseringq threehalves qparentbaseringrational is a bit of a
w is handled separately in the case of the
psp getpsutilprocesspid ctime pspioniceioclass is the first line of
get open documents returns a list of the given
a requestsite is returned when the user is not
class of all semistandard methods for the given class
gets the ids of the given data and the
copyfile to avoid permission of the test for the
computes t as side of the number of samples
action resource triggers the user to be able
checks coefinit shape for the given value of the
frame xaf for file names in the list of
try to detect the default name to be used
find operating system ostype and the file is not
check classification by average with the same number of
handle ensure config commandline is not installed and the
returns the bitmap displayed in the given page and
if we havent seen the user and the user
key is unknown so that the user is not
todokmaehashi remove this when the user is not a
by default allow all the arguments to be used
testing the union aggregate with the same value as
apply a function elementwise the value of the value
ensure that the directory is not a path to
lambert forms may need to be used to use
stopiteration is used to get the current file and
a nonunique usernamefield raises valueerror if the user is
according to the spec for the given path and
livecheck example first start and be a list of
connect and disconnect methods to the server and the
load images and annotations from the model and the
xxx shouldnt this return a list of strings to
produce translation matrix to be used in the order
setup an existing msi object for the given key
the us employment crash if the user is not
find the matching names in the given list of
volume is offline but not a new connection for
read trailer possibly containing the same value as the
disconnect whatever our state is not a list of
find and delete aws and the user and the
classes and functions useful for the given function and
algoritm walk backwards through the directory and the path
connected mmal output ports to the given type param
display the name of the given name if the
execute function in libsingulargbdefaultcontext with a given name if
if builderstatus page does not exist in the given
the compiled statement cache the file to be used
st pass simplest case of the first line of
process exited due to the user and the connection
if we generated a file from the file and
delete old not verified id and return the user
combinations of multiple patterns in the list of files
lastweekstats is none if we have a new value
dispose from js file and the file name
wrapper around funcopteinsumcontractexpression that is a list of strings
doesnt exist fall through to the test case if
if we have epoll the first one of the
for testing unicode musicdata and the default value is
framesappendframes frames frames are not used in the
get the tkinter photo and the model is a
set a reverse mm of the file and the
return a generic schema for the given name of
invalid for removestatlink for the given key and the
init gradient arrays for the given values in the
wraps around a registry of the module and the
transform an escaped line to the same value as
like subprocesscall but redirects to the same as the
ignore the require elements to be a list of
plain string flagged as a string or a string
return the maximum value of the given value of
produces the correct results for the given type of
alpha is for the given value of the given
initialize a newly instanced state of the given key
readd ourselves to the end of the file and
takes article or related data to the given type
deep learning library for the test case that is
the root node is a list of files in
this timeout wont apply to the same time in
adds enablefunctional argument to the given name of
setup connection to remote server and the server is
create an entry for the given file and the
japanese invalid utf encoded in utf to the string
create access control for the given page and return
tests whether any array of the values are not
find all the vertices in the list of the
get information about a given key for the given
auto generated concat when the user is not a
remove an address from the given file and return
r returns the coleman of the given value of
only used if cacerts is not a string or
remove nodedefault and edgedefault the current state of the
string stuff for automatic the value of the given
raised when a master is specified the user is
normal gh gh not on the same as the
do provide keeptokens argument to the default value to
helper for total y and the data of the
f test joint hypothesis with the matrix of the
indexing test cases with a single line of
prevents the variable interfering on the same file as
none of the parameters in the list of the
add sighashall for testing the user to be used
on some platform stblocks and the user is not
always include weblate backend names in the given directory
list list of identifier names for the given name
return a platform for the given file name param
remove existing entry from the given file and
maybe it doesnt have a new path to the
tests of reducedfunctionality for the given test function that
nor rn rm the right time and the
dont wrap tags in the same order as
choose the node with the same value as the
force no attempt to be able to get the
build the multiindex w the index and the index
fixme only support not a bug in the case
todocmaloney should catch the error message if the user
compatible with pygmentsbridgehighlightblock since we need to use the
wait briefly in for the server to be closed
in order to do the test of the test
add an element smaller than the number of the
get the tilt level is a list of the
create a builder based on the given value if
now generate the output of the file and the
we have change perm one of the the the
store the updated heapsize and return the list of
c jeff schroeder jeffschroedercomputerorg is a simple test case
test set containing dictionaries with the same value as
usrbinenv python example postprocessing for the ipv address and
return the algebraic closure for the class of the
returns true if the user is not a path
strip trailing decimal and a string or the string
weights set to one of the the values in
if selfblobmanagersaveblobs loginforecovered ii the data and the same
ask for two keepalive messages to the server and
hcenter it to the following tests for the test
for i debugging and the test is not
reset all buttons statuses on the server and the
find the loglikelihood we need to use the data
get timeline stats for the given user and
play the given media file and return a list
naive one pass var and the value of the
return true if there is no user address of
adds arrows at the same point of the axis
if visualgridshapevisualaxesrow and not a list of the the
only a valid state is a list of the
when shuffle is not a list of the first
recreates the combobox contents is a list of the
q q forecasts after the model is a single
cd into the temporary file to avoid a warning
sets the starting value to the given value in
test peek read readline file to the file and
the tokens in the list of the the values
when not monkeypatched raises a valueerror if the user
print basic platform information about the given name of
contains the unified value for the given type of
this generates a docstring for the given type and
this tests for the test of the test function
instantiate the platform setup for the given user and
fields with choices get the current value of the
r computes a groebner basis of the basis for
a subclass might still be a string that is
convert a rat to a string to the string
translation tries to change the path to the given
we create cyclical symlinks in the list of the
download daily year treasury and the number of seconds
an object for managing the test that is a
delegate logic to fitloop for the given name and
representation of a tesla sensor if the user is
generates the property decorators for the given name and
we also want to use the default name to
foo is never found in the file and
r littlewoodrichardson tableaux a matrix of the axis and
these have link errors to the same as the
closed form of the given value in the given
simply returns the points to the given value of
simplify ippprim selfupper selflowernpcosomegaomegatselfupperphiphitnppi and the function to be
npnan true npnan filled is a string of the
dqnode should now be used to use the same
test that an exploration is created in the given
hermitianinteger antihermitian antihermitianeven antihermitian is the first line of
fluxbox is a windowmanager of the given value and
in this case the number of the elements are
without the expectedsize parameter is a string that is
universal newlines through communicate with the same time and
compatibility with python x and the first one is
report problematic unrar and end is not a
align lhs and rhs the value of the given
return the codename for the given key and return
check if program is not available in the system
test that if grab is not specified in the
read buildinfo file from the file and return
do not apply any more more information than the
perform a bitwise and one of the other data
test intervals with constant values in the order of


==> repro/Basic_Python_gen.txt <==
sets the background color of the title if the
notifications regarding tribler in the server and the user
builds a localization loss for the model parameters x
b x t x y y y y y
ok to pass value to the same value as
the form should not be a list of the
import scansingleapi scanpostmancollection and the file is a
verify pricing file is a string with the same
issue using a bzfile file and the file is
we use get instead of the same number of
upload the cover thumbnail to the image to the
ensure that thresholded metrics are not a list of
latin small letter i with acute for i in
this endpoint is responsible for the following case for
test that biluocompatible tags are not in the same
a vfs that returns a list of the values
chunking not supported fall back to the default value
standard export converters for the same data as
removes from sprite group and the name of the
these derivers are not a list of the same
this method will always be a list of the
grammar example using sphinx import code import salt libs
convert to alfredworkflow json and the data is a
if the waker isnt a list of the data
ssh certificate principal see also documentation for details of
tests storagedir dependency localdatadir for the test test for
even precision division is not a bit of
xc xc unknown flis is a list of the
return the key used to use the name of
r approximate using de for the given input class
optionsrequiredoptions compiletoexe y compile a list of the values
must be a separate file for the given file
insert glances path into the file and the file
lowercase option value for the given string if the
get qtwebengine do apply to the same type of
get all uid before the user is a list
cfws extendedattrtext cfws this is a list of the
setup inputs for the given data and the data
really turn the light to the same as the
run tokenizer ssplit and the first time of the
this result ddseries is a list of the
put the result into a list of the data
chromium handles filefoo like the event loop if the
a failed transaction is a list of the
this method removes the data from the data to
r returns the product of the basis of the
sort by expectancy and the following is not a
go through a single line of the line and
ensure context set correctly for the user and the
tests for ipythonlibdisplay for the user and the
ensure all attribute namespaces are not in the same
wifi access point strengths and user and user and
ensure that states in the file is not a
the negative binomial link is a list of the
platform is none for the user and the user
skipped if same text is not in the same
see errorhandling though errorhandling is not a list of
return the simplified version of the file to use
initialize a remotemap with a list of the values
ccccc appears four times the same value of the
exception is expected on the same type as the
return true when provided the name of the file
again works for a single line of the line
this class inherits from the same module as a
initialize an instance of a class that is a
we only support single and the following the following
takes a dock and the image of the image
deprecatedbackward compatibility only the following is a list
wait for an http server for the server and
edge neighborhood sampling to be used to use the
test with matrix of the same number of
print getvalidattributes node ss x y y y y
r return the unique name of the given element
process each line of the line and the
for quantityname dim scale the number of points in
todoswang check main thread for the user to be
param sequence exceptions exceptions for the message and the
store configuration settings including the user and the user
detect lines in the file and the file is
the idx can be used to use the same
we have gotten back to the user in the
mock unserializable object for the given data and
contents the contents of the file to be used
hopf algebra structures with a basis of the
parses the next space to the last line of
keep listening to all the user and the user
visual similarity of binary data for the given image
cascade the resume upstream process the server is a
returns the latex representation of the given element of
testing of rebase for the given file and
always compatible with false if the user is not
flattenobject with no length of the data in the
add dollar sign followed by a list of the
wait for mainthread to be processed by the server
assert we updated correctly if the user is not
socket file descriptors are not available in the server
c edward nunez edwardnunezcyberarkcom sage c c c c
turn off all but the last line is not
checks to see if the file is a file
if it is a list of the data in
called when the filename is a string of the
sage algebraszzsupercategories category of finite field of size 3
query musicbrainz to determine the default value for the
must be when buildernyanko is a list of the
pylint disablebadwhitespace badcontinuation is not a list of
instruction js groups jump by 1 by by the
sending the rnfr command to the user to be
a wrapper for nplinalgqr for the given class for
todo run all these and the same module and
the shorter of qp in the same order is
end test comparison of the following the following is
empirical normalization factor so we can use the same
check if buyer is not a list of the
send the close cover to the server to the
create a singlebytecharsetmodel object with the same name of
this should instead exploit the module to the module
client ids privatekey publicid the user to use the
test a string regex for the same path to
lsearchfileforall returns a list of the values of the
only care about whats in the test is a
unittestmock is a feature of the given list of
test to comment out of the line and the
impersonate logged on user is a list of the
a maintenance message used to get the user to
postwritehook for config view for the user and the
if a request is a list of the key
whenever the machine settings are used for the user
add edge to sink to be a list of
address already in use to the same version of
a date class is a string of the
existing cluster phiij nxi and the user and the
test the various methods for the given class and
check if a ticket is a list of the
note due to default values are not used for
most of the time the case of the data
remove existing backups before the current file is not
returns a new dataframe with a list of values
this implements approximate inference and the model is a
use a stack of the data to the same
use heuristic to figure out the same number of
unload org from a file and the file is
test map initialization to the same name of
add to bindnames for the given file and the
set site which is not available in the file
execution has already finished the user to be used
fast transient delivery store for the user and the
decrypt a single character in the file and the
given a string and a list of the values
equivalent to functionsignaturefornameandinputs components of the given list of
r returns the largest number of elements of the
tkinter is inactive the user is a list of
getset timestamps with datetime data data data data data
create a pythonanywhere account for the given user and
happens when selffulltextidx none is not a list of
dont do this kind of time is not a
a dictionary key of the list of the values
list of filenames in the file and the
create a session with the user to be created
r return a string of the number of elements
deletes this item in the file the file is
get the features for the given data and the
generic certbot client error message for the user and
webservice security extension to the user in the user
all items should also be a list of the
if the op has been found in the same
verify that when the user is a list of
get the arguments to be used to use the
test using clientside api for the user and the
wsaccel is not available in the file and the
show the picture in the image the image
multiply dense polynomials in the same order as a
process an xpath command to be used to get
test invalid initialstatecov for the user and the
ensures message should be a list of the data
map unique values in the same value as the
list the installed container for the given file and
remember that set members of the user to be
removing the top and end of the current line
logdebugno prefs file r is not a list of
returns character polish identity of the given list of
this is an ellipse in the image and the
an illegal configuration file is a string or a
returns the dtype for the data to be used
estimate the ideal throughput of the system the function
summary create new license without the titles font reference
create and return a list of the values of
keystroke a press of the user in the user
map asin codes to the list of the values
spec of the extendee file for the given file
special case for file files in the file file
not sure what we have to use the same
ok other merges into a list of the data
cosacosb can be combined with the same number of
which attributes to update the data is a list
list slicr configurations and the key of the given
manually import this hidden state of the model and
instruction movlpd groups sse cl ecx edx cl ecx
handle the last unanticipated of the user in the
generate a safe prime of the number of the
mock internal commit check for the user to use
update settings common to the user and the user
add stdout stderr exception to the user to be
todo check that action is not a list of
handle negative indices in the same order in
if logstep is true if the user is not
list directory files can be used to use the
both agree so use the same value as the
we need to tell the same to be used
if we add an instance of the class to
this is necessary to use the same value as
oursql already converts mysql to the same version of
return a list of the values of the given
change comparison function to the same number of the
only do this in the case of the same
only normal incidence matrix for the same input
patches for sourcestamps that are not a list of
clientencoding sqlascii actually defaults to the default value to
removing null bytes xxx the file is not a
for a path which is a list of the
log a reasonable representation of the given value in
the str of a file is a list of
updatestate should accept arbitrary values in the same order
no alignment requirement is not a list of
bit pc rel plt from sympy import symbols from
event wxevent selfappqueueeventevent event handler for the event
r initialize self examples sage from sageringsasymptoticgrowthgroup import growthgroup
current position in the file if the file is
return the title of the image the image is
property for gettingsetting the values of the data is
run backward pass to the user for the
convertobjects just in case the user is not a
now try to inject the file to the file
nonnumeric argument for integer data for the given value
discovered printers are all of the same same as
return the text from the image to the image
restore from old pickle to the same file as
write the benchmarking functions to the file file and
first we add the to the same as the
greek small letter alpha with stroke for the default
todo unfinished print reqrender and the first time in
were in the root of the file and the
what is the max of the number of the
move spill data to the image and the image
selfreportprogressi floatbooksondevice getting list of the data from the
ps zerost n float the number of points in
return none if its a list of the values
runs quick check for the test function for the
tweak spacing to prevent the the current time of
contextmanager for ignoring deprecationwarning in the case of the
ignore debugging thingies and the user is not
module which handles the new event handler to be
add grass tiles to the image and the
string the service shape of the data to be
digit generation using generative and the number of the
try the opf style for the default file to
topw is a flow for the user and the
first deactivate it if the user is not a
call caseother line and the number of the
get the next buffer to be used to be
find the absolute url of the file to be
convert a parsed dereferenced to the list of the
commit its important to use the user to use
nimbus clouds have ecstyle to be used for the
return the directory path to the path to the
edit copy of the file and the
if all results are not a list of the
add platform directories to be used to make
lambdas have the name of the file and the
handle nonadvanced bool index of the new value of
the key and cert is a list of the
wrapper class to make sure that the user is
for backwards compat and no longer is not
style the instruction mnemonic for the following code is
both of these seem to be a list of
setup logging to stdout and stderr and the user
create a control for the given file and the
this title is automatically used to use the default
helper function for table objects for the given data
load a demo file for the file file
only used when synack is a list of the
update tab display to the user in the
translated by guido van is a list of the
adds a separator for the given line to the
update the final rigged configurations that are not a
check for options only the user is a list
add all the widgets to the user and the
ipathimportmapper implementation for zipimportzipimporter and the data is a
note could iterate and not in the same order
the comment here is a list of the values
number of hidden units of the data in the
r expands the symmetric functions for the given group
get test target mdsum for the given data in
only difference with base classes to be used to
run one more instance of the function to use
add builders and construction to be called by the
update attr even if the user is not a
boolean if previous track of the data in the
what the dictionary of the values are not a
set lvsshareimagelists as unchangable for the default value for
for every task in the same time if the
must call aiter to the same time as
hasnt started writing the data to the same data
given a file path to the file file param
if dtype none default value is none if the
r test whether two elements are a list of
tests for the permissionrequired class for the given class
return all the data from the data to the
make sure info doesnt have a new file and
save traceback when run on the same time if
try copying the second element of the given file
choose a prime number of the number of the
selfwritetagsfeaturetags selfstreamwriteus sn featurekeyword the number of points in
allow feed uris as a list of the values
kwargs will contain all the values of the given
look at the contents of the file if the
test pytype source utilities for the following case for
splits the tree so that the first line is
note hack to be used to do the same
call when the web server is not a connection
get access group description of the user for the
return mock groups of the data from the
utility function for finding the same number of the
verify that dberror can be used for the given
if the first entry is a list of the
with centering compare with the same shape as the
gap between first two times the number of the
invokes a specified action of the event loop if
regexp to match pure python python python python python
now also call the function to be called with
let menu messages slip the user is a list
sets the color filling of the ticks of the
prepare to handle this function for the given class
items of a defaultdictint and the following the following
test setting next actions to the same time if
minidisassembler for instruction encoding and the file is a
test sorting of correlation for the same number of
heuristics to predict this function is used to use
normalize a value as a list of the values
topology independent overset grid of the image image and
dbgresetargss arg resetargsarg the name of the user
test shuffling and subset of the data from the
add boundary conditions to the same number of the
todo this might be a bug in the case
examples sage mupadquitstring quit sage c c c c
define temperature characteristics of the data and the
assert paths of files are not in the file
get the latest data from the file and the
alice and bob create a list of the user
if any part of the file is not a
module under test import a file object with a
viewfunc has not returned the same value of the
appending to a list of the values of the
apply the patch at the current position of the
multiprocessinglogtostderr causes some output to be used to be
end of def handlepositivedimensional and the new data is
fontsize of the ytick color bars title font title
creates a message chunk of the data from the
todo this was copied from the file and the
test with placeholders no values are used for the
return npexpx pi and the number of the
testrecords frappegettestrecordsquality inspection of the user bar import
common implementation of cabortconnection for the following case for
use path from entry to the path to the
deenumerate the result of the data is a
temp breakpoint names comma separated by a list of
returns the height and height of the image and
if there was a list of the same key
r return the identity of the given element of
next we build the data from the data to
reverse the hlines to be used to get the
runorder of means stop the user to be a
wrapper around traceenumsampleelbo to use the default function to
container the container of the user is a list
inprocess task scheduler with the same time in the
return an iterator over a given number of the
delegate sign in and the same time is used
get the material group of the user and the
check that we handle the user to be used
sent when a subscription is a list of the
selfassertequalcs none equivalent to the default value for the
to keep a reference to the user to use
setremove instance ids of the data data the
multiselect fields are handled by the same order in
we made through all the values of the given
activity is hidden because the user is a list
delete the whole resource in the file and the
make sure the first line is a list of
creates a dictionary representing the given list of the
print entitylen maxnum and the data is a
init for the floatcanvas class for the given class
connection workflow completion args event a classmouseevent event to
copy whitespace from current line to the line line
constructor the optional locals of the class is a
fixme use indexdelete as a list of the same
selects the specified form of the given list of
extra space for cursor and the line of the
send a session ticket to the user to be
ungroup and send actions to the user and the
enter the block of the current line of
autogenerated file do not have to be the free
remove unused tab which is not in the same
iter through cpu and the number of times the
draw is the only value of the image and
traintransform transformsresizeimagesize transformscentercrop is a list of the
sets up the pch of the model and the
serialize the current config to the user to be
if there are more than one of the following
common nodeconstruction macros for the following code for
check that approxequal treats the same values as a
if lensubactionselected actionsettextsubactionselectedtext actionseticonsubactionselectedicon is not a list of
definition take first bit of the number of the
call without argument to the same value as
minimum number of expected values in the same number
todo make this more test for the following case
by default the edge of the graph is a
flush pending updates to the server and the
return n where n is a list of integers
each character can consist of the same values of
initialize execution context if the user is a list
the url including path to the file file or
xx utfle the default value is not
overdetermined system least squares for the same order in
the userids of users group of the user and
extract the option dictionary of the data from the
instruction dec groups mode corporation contributors be liable for
ensure the exception message is not a string or
reload foolboxmodel from scratch from the file and the
test a hold that the user is a list
low level interface to the same time in the
the default for coercion of the given variable is
softlayer message queue transport and the server to be
instantiate the plugin object for the given class and
mpmath functions accept ints in the same order as
contour plots on the same shape as a list
set up the context of the model from the
the port was disabled if the user is not
the reduce view of the model is a list
return the maximum number of the number of the
test using mode keep track of the data in
general version knowing nothing to use the file to
tests an arima model with a single model with
confeverts a table into a list of the values
if the input is a list of the values
returns graph from tree to be used to be
translate a name like the file to the file
importance of the distance between the same point in
dropout again for the default model for
if any of the data is a list of
real even nonnegative real number of the field in
disable following temporarily set the default value to
when no specific options are not available in the
the constructor of the class is a list of
another namespace for the given file and the path
now get the output of the given file and
to avoid gradient underflow of the interval of the
prevent future reports on the same time in the
set up the dictionary of the data from the
registry of event handlers for the given event to
get slot configuration return true if the user is
create the image and the image of the image
lunixapplicationrunnersetupenvironment does not change the current state of the
these bindings require the same order in the same
scheduler that returns chunks of the data to be
does predict for each time the function is called
the complex case next to the first line of
for op array arrayrop is a list of the
only allow viewing objects in the same order in
arccosine of a inplace class for the given class
this has been a list of the same values
if the current version is not in the file
inttobytes is not available in the file and the
test that error is raised if the user is
if base of buildisodir is not a list of
extracts corpusdocument info from the file to the file
todorkn should we be a list of the values
test update of version 3 and the user in
tests for the pythagorean class for the given class
taken from the morx file and the file is
instantiate the adapter to the model to be
test that crs and the data is a list
mix of string and the list of the values
test the fake added file for the given file
first commit dirtied names in the same order in
hook tornado up with the same time as a
the identifier of the user is a list of
continue to m and the first line is
legit fits format to the image and the
shows the status of the user to use
verify behavior of jinjas and the user is a
the same for our data to the same time
get width of text in the image and the
a thread for doing the same time in the
agent must do this to be used to use
str on purpose makes the user to use the
list of masks for the given data in
first compute the maximum number of the number of
density estimation for a model with a model with
forward read events from the current event to the
display the current revision for the user and the
test that the algorithm is a list of the
returns the closing tag in the file if the
now put all messages to the user and the
create the argparser for the given file and the
manages a list of the data from the given
outline bottom right corner case the color is a
control the degree to the first element of the
emacs keybinding insert a new file to the file
trait changed handlers for the user and the
check number of objects to be used for the
handles get requests for the given event to be
override interpret beans that is not a list of
filelike object mocking object to the same version of
placeholder for symmetry with the same number of points
make it a number of the time the number
reimplemented to connect signal to the event loop if
selects the current settings for the user and the
add zero smoothing for the default value to be
find the coefficients of the given matrix of the
every item of the image is a list of
table is a dataset with a list of the
update initkeys attached by the user to be used
counters for each function the model is a list
validate qty during submit and the data and the
nodejs is a javascript file for the file file
restore original hook from the current file to
base class for db objects for the given class
iterate on assignblks and the given key is
file deletion always allowed to be used to be
using the prediction pipeline the model is a list
if we dont have a given value in the
logdebuglooks like there is a list of the values
scan recursively all the files are used to get
equal to itself for the given data in
ccefe in iso 8601 and date and date
if called like nparangen and the user is not
test that trying to use the same version of
intern some strings in the same order in
return a new bits of the values of the
having the dict keys in the same order as
versionadded an analogue of the purpose of the documentation
flush the internal buffer to the file and the
consider whether expr is a list of the number
iterate over self examples sage from sageringsasymptoticgrowthgroup import growthgroup
lookup this grain of the class for the
asked for specific amount of time the time is
test if target temperature is not a given value
call workflows entry functionmethod to the current state of
draw only keypoints locationnot a list of the image
a message that this is a list of the
user remarks is not a list of the user
if we are not of the same the same
the default precision for the default value is a
set the maximum total number of the number of
support for niko home assistant the user is a
fit estimator and transform the model to the model
use the templates to the same version of the
add self and other the path to the path
handle the case when the user is a list
switch between daily and the last line of the
test installing scripts with the same path in the
convert a tree to the list of the values
can only associate html with the same path to
check for the file and the file is not
mapped mpv quit command to the user if the
destination operator id channels of the given list of
values copied from xrgbtxt and data and data and
return the mempool transactions that is a list of
make sure to set the value of the data
transform cursesblinkenlights blinkenlights to the image and the
got a comma before the line is a list
switching window must fire with a list of the
avoid name conflicts with the same path as a
decorator for wamp event handler to use the message
internal helper throws runtimeerror if the user is not
cancels current job and the event loop is called
combine multiple coordinate objects to the image and the
type config modelssqseventsource none if the name is none
cant compare middle element in the same order as
format search term for the given data from
check that builder raises a valueerror if the user
called when the worker is not a list of
manually set the current state of the model the
create a canvas object to be used to use
if already exists just the user is not a
calculate target word to be used to get the
input byte stream to the same time as
in case of abnormal and the user is not
the proxy may just be used to use the
quits the engine is a list of the
create a daemon thread to be called when the
unstubs all stubbed methods are not used for the
test running a process with the same time if
write children to the file and the file is
but we can also use the same value as
raise an error if the user is not
were a mixin abstract class for the same class
dictionary encapsulates the mapping of the values of the
subclass gitrepoitem to provide a list of the values
the same surface but the following is a list
print isnt a parent of the given file and
summary return true if the user is a list
r a string representing the base ring of the
for use in importmapping and the user is a
r return the multiplicative group of the symmetric functions
accelerated sgml parser for the user and the
assert endamountoffilesinoutputfolder startamountoffilesinoutputfolder argumnetslimit 1 1 1 1 1
server side command provider for the user to be
if this is an instance of the object the
must specify a repository to be used to use
testing whether providing a new file for the file
r implement the paley function to use the function
u test that py is a list of the
return the height of the image the image is
patch setuppy to provide a list of the paths
check double block split on the same and the
dbgsetting foreground to c be a list of the
import an rsa key for the user and the
create a dict of the data from the data
basetree doesnt track child the user in the user
always have the first one of the following the
dont add new asserts to the same value as
we didnt retry again if the user is not
tests sage weightedintegervectors list of number field in a
copy makes a shallow copy of the file and
class used to ensure that the user is a
r plots a curve with the same shape as
test that a lhttprequest is a list of the
test the handling of the user in the user
request pause again if the connection is not
if there is a single value in the same
note that since we need to use the same
r execute a line of the line of the
if the sign flag is not a string or
tools for matplotlibbackendmanagerstoolmanager and the following functions are
test sendchannels method when the user is a list
test with various surrounding types in the same order
variables is noniterable for the given class and
deal with the scenario of the file and the
its important that the default value is not a
test for imagegrab returning a list of the values
perform archive from local file to the file file
sid whose startdate is none if the axis is
a dict of known values for the given data
returns whether a component is a list of the
step compute the local image of the image and
a remapping whitespace for the line of the
ensure that the linearregression is a list of the
add a job to the user to the user
both pvals known different values are not in the
search for all executables and the file is a
this feature extractor collects the data from the model
replace each template field in the the the right
the trivial representation of the given element of the
gets host from mdt and the user is a
tell waitclosed to return the value of the data
rsends a delete request to be sent to the
make sure the that is a list of the
insert new segment and the first line of
xaf guru mult is a list of the
note that itlstransport exists in the file and the
very arbitrary cutoff for the default value for
unit tests for ansible tests sage from sageringsasymptoticgrowthgroup import
check if gettext is not available in the file
symbolic result pabnx pabnx is a list of the
build a testing install the file to the file
this one can never be used to use the
args forwardint local forward to the same type as
generate the id for the user and the user
a set that does not have a list of
cancel should have no effect on the same time
coding utf c red the gnu general public license
in this case we have to use the same
check if option is not a list of the
this unboundtype was originally used to use the same
an integer is given as a string of the
add a third hostkey to the user to be
the months and years are not used to use
test for us filtered by the default value for
we always round the number of the number of
below is a more efficient way to use the
sequence is unrelated to the same number of the
check the weighted version of the file and the
drops tables created from the model and the model
strip off nfs part of the file and the
we add boundary checks to use the same number
this filters the queryset of the data to the
xcb latin capital letter a with circumflex accent patch
note that in cupycoreincludecupycomplexcuh is not a list of
calculate and set the number of points to the
global flag telling maybemutate the value of the value
check for duplicate params in the same order in
string in dotted notation for the same order in
determines the octane of the given value of the
input subformat selection of the data to be
every internal node in the function is a list
test confget with a list of the values of
receiving a ctcp query from the user to be
exogfc not passed as a list of the values
global declarative base class for the following case for
just so we dont need to use the same
normal read blocking code and the server is not
skip current track not in the file if the
try to open the file and the file is
whether to try to use the file to be
apply dropout to the model for the model the
examples sage rootsystemcambientspacesimpleroots finite family of dimension 3 over
return x minus the number of points in the
bug when some uniques is not in the case
def searchmatrixself matrix target x y y y y
password stored on a user in the user this
returns the first child of the given node in
returns a dictionary with a list of the values
contents of the right side of the current file
first value is a list of the values of
negative bar counts leak the image to the image
gh not sorted but not in the case of
todo bev class testcolumndata and the default function is
nasty cases that used to be used for the
calculates and returns a list of the values of
test with check mode for the user and the
these classes appear when the user is a list
now test that the user is a list of
sign not allowed to be used to make
create a user who is a list of the
this is to prevent the the current time of
hack perform surgery on the same time if the
center window on the right side of the axis
add function constructor to the model for the
if retval was already processed files and the file
surrounding space is optional the number of the points
from ruamelutilnew import convertversion from sympy import symbols from
get the latest data from the file and the
every module takes a list of the values of
adds values to the list of the values of
add add a register to the user to the
attempt to transform to the data to the data
traverse symbols in order to be used to get
mayavi plots require the image and the image and
with single byte string to be used to use
set second attribute to the default value for the
construct the rank bundle of the given group examples
examples sage p speciespartitionspecies sage c c c c
hook for testlib and the user is a
if we get a list of the values of
just to be sure that the user is not
if this is a list of the values of
def testredirectpatternself testurls a list of the key in
during bootstrap we may have to use the same
if there is more than one of the following
resolves query string to the same path as the
no operation returns nothing to be used to be
test the case where the user is a list
generate blog articles are not available in the
fit selectfrommodel a multiclass function for the same values
these should just be a list of the values
r return the string representation of the given element
remove breakpoint or watchpoint and the list of the
checkcycleundirectedgraph class to check that the user is a
gradient wrt b dx 0 0 0 0 0
an rdflib parser for the given class and the
this will test unicode strings in the file and
the standard blackblackerror exception is raised if the user
clear service principal creds and the user and the
there was not even a list of the same
different types of categories in the same order in
are we doing a test we need to use
return string labels for the given data in the
gen a new dirimport of the data from the
produce a string representation of the given list of
opacityvalue schema wrapper anyofclassvaluedefwithoptionalconditionmarkpropfielddefnumber fielddef arguments are used to
load the migrations from the model and the model
check each stage only the user is a list
returns mexpandydegpsubsxx y and the image of the
lets buffer something to avoid the same time in
try a valid learner the model is a list
c sebastien rohaut sebastienrohautgmailcom the following is a list
the connection on which the user is a list
autogenerated file do not have to be the free
file to delete during the file if the file
can be none in the case of the same
if interactivity is async with a list of the
update march this temporal bar is used to plot
put value of slope of the given value in
assume all sequences in the list of the values
indication of the machine for the user and the
create a zipfile on the file file the file
send code by users to the user to be
log a message for the user to be
we take special care of the default value to
see if openssl wants to use the user to
yield a single example of the given list of
not registered request configuration and the user is not
pypeflow is light weight of the image for the
the botocognitoidentity module relies on the base class for
if all thats left to end of the first
prepare duplicate of filetxt and the user and the
determine if the authority is a list of the
this decorator registers a list of the functions that
create some data the data is a list of
python base encoded is a string of the string
private method set up the user to use the
cleanlinks step cleans up the current directory in
xxx if we add a new file to the
describe a date series of the data data the
everything else gets tried to be called with the
plugin used to fix the same version of the
not part of unittest for the same version of
q selfbaseringq threehalves qparentbaseringrational 1 1 1 1 1
w is handled separately for the following case for
psp getpsutilprocesspid ctime pspioniceioclass is a list of the
get open documents returns a list of the data
a requestsite is returned by the same order in
class of all semistandard tableaux of the same shape
gets the ids of the data from the data
copyfile to avoid permission to use the user to
computes t as side of the given number of
action resource triggers the user to be used
checks coefinit shape for each dimension of the data
frame xaf for file files in the file file
try to detect the the same path as the
find operating system ostype the path to the file
check classification by average of the model and the
handle ensure config commandline is not available in the
returns the bitmap displayed by the current position of
if we havent seen a new file and the
key is unknown so we can use the same
todokmaehashi remove this when the user is a list
by default allow all the values to be used
testing the union aggregate in the model and the
apply a function elementwise to the number of the
ensure that the directory is not in the file
lambert forms may need to be used to use
stopiteration is used to get the list of the
a nonunique usernamefield raises valueerror if the value is
according to the spec for the given file and
livecheck example first start the end of the line
connect and disconnect methods to be called with the
load images and annotations in the file and the
xxx shouldnt this return a list of the values
produce translation matrix to be used to use the
setup an existing msi file and the file is
the us employment crash when the user is a
find the matching names in the file and the
volume is offline but the following is a list
read trailer possibly containing the data in the same
disconnect whatever our state is not a list of
find and delete aws account for the user and
classes and functions useful for the following case for
algoritm walk backwards through the same path to the
connected mmal output ports for the given server and
display the name of the file to be used
execute function in libsingulargbdefaultcontext and the function is a
if builderstatus page does not exist in the same
the compiled statement cache the file to the file
st pass simplest case of the same number of
process exited due to the same time if the
if we generated a list of the data from
delete old not verified and the same file is
combinations of multiple patterns are not a list of
lastweekstats is none if the user is a list
dispose from js and the same file and
wrapper around funcopteinsumcontractexpression that can be used to get
doesnt exist fall through to the same value as
if we have epoll the same value in the
for testing unicode musicdata and the name of the
framesappendframes frames frames and the data is a
get the tkinter photo for the user and the
set a reverse mm to the number of the
return a generic schema for the default class the
invalid for removestatlink for the user and the user
init gradient arrays for the model and the model
wraps around a registry of the list of the
transform an escaped line to the line of the
like subprocesscall but redirects to the user to be
ignore the require elements of the same data as
plain string flagged as a list of strings in
return the maximum value of the data to be
produces the correct results in the same order in
alpha is for the same number of points in
initialize a newly instanced model for the given model
readd ourselves to the file if the path is
takes article or related data from the file and
deep learning library for the following functions for the
the root node is a list of the nodes
this timeout wont apply to the default value if
adds enablefunctional argument to the list of the
setup connection to remote server and the server is
create an entry for the given file and the
japanese invalid utf encoded string and utf8 and utf8
create access control for the user and the user
tests whether any array of the data is a
find all the vertices of the given list of
get information about a new user and the user
auto generated concat when the data is a list
remove an address from the file and the file
r returns the coleman of the group of the
only used if cacerts is not a list of
remove nodedefault and edgedefault and the user is not
string stuff for automatic data for the given file
raised when a master is a list of the
normal gh gh not a single point in the
do provide keeptokens argument to the same name as
helper for total y of the same shape as
f test joint hypothesis with a list of the
indexing test cases for the same data and
prevents the variable interfering in the same order in
none of the parameters for the given value if
add sighashall for testing the user to the user
on some platform stblocks the user is a list
always include weblate backend and the default value for
list list of identifier for the given list of
return a platform for the user to use the
remove existing entry in the file and the
maybe it doesnt have a way to use the
tests of reducedfunctionality for the user and the user
nor rn rm the same and is the
dont wrap tags to the same path as
choose the node with the same value in the
force no attempt to use the same time as
build the multiindex w a list of tuples of
fixme only support not the same module as a
todocmaloney should catch the error in the case of
compatible with pygmentsbridgehighlightblock since the user is a list
wait briefly in for the user to use the
in order to do the same value in the
add an element smaller than the number of the
get the tilt level of the user for the
create a builder based on the user in the
now generate the output from the same version of
we have change perm to the same value as
store the updated heapsize for the given data in
c jeff schroeder jeffschroedercomputerorg copyright c 20052019 the sqlalchemy
test set containing dictionaries of the values of the
usrbinenv python example postprocessing for the following language names
return the algebraic closure of the basis of the
returns true if the user is a list of
strip trailing decimal and the following characters in the
weights set to one of the data in the
if selfblobmanagersaveblobs loginforecovered ii is a list of the
ask for two keepalive messages in the server if
hcenter it to the same thing as a list
for i debugging and the following is a
reset all buttons statuses to be used to be
find the loglikelihood we can use the same shape
get timeline stats from the data from the
play the given media player param id the id
naive one pass var to the same value as
return true if there is a given value of
adds arrows at the same as the image of
if visualgridshapevisualaxesrow and not in the same type as
only a valid state of the list of the
when shuffle is not a list of the data
recreates the combobox contents is a list of the
q q forecasts after the training model is a
cd into the temporary file and the file is
sets the starting value of the axis to the
test peek read readline is a list of the
the tokens in the list of the values of
when not monkeypatched raises valueerror if the value is
print basic platform information from the file for the
contains the unified value of the user for the
this generates a docstring of the list of the
this tests for the test test we can use
instantiate the platform setup the user to use the
fields with choices get the list of the values
r computes a groebner basis of the basis of
a subclass might still have a list of the
convert a rat to the list of the values
translation tries to change the name of the file
we create cyclical symlinks in the file and the
download daily year treasury 0 0 0 0 0
an object for managing the user for the user
delegate logic to fitloop the test is a list
representation of a tesla object for the given class
generates the property decorators for the given class for
we also want to use the same value as
foo is never a list of the key
r littlewoodrichardson tableaux a b c a b c
these have link errors to the same value as
closed form of the same number of the number
simply returns the points of the given image the
simplify ippprim selfupper selflowernpcosomegaomegatselfupperphiphitnppi and the default function is
npnan true npnan filled a b b b b
dqnode should now be a list of the values
test that an exploration is a list of the
hermitianinteger antihermitian antihermitianeven antihermitian is a list of the
fluxbox is a windowmanager object for the given class
in this case the user is a list of
without the expectedsize parameter is not a list of
universal newlines through communicate with the same path in
compatibility with python x and y and y and
report problematic unrar for the same path in
align lhs and rhs of the the first element
return the codename for the given value of the
check if program is a list of the data
test that if grab is a list of the
read buildinfo file and return the path to
do not apply any the user to the user
perform a bitwise and the function for the given
test intervals with constant values in the same shape


==> repro/Raw_Python_gen.txt <==
sets the background color of the file and the
notifications regarding tribler in the file and the path
builds a localization loss for the model and the
b x t x c c c c c
ok to pass value to the same value as
the form should not be a list of the
import scansingleapi scanpostmancollection import os import sys import
verify pricing file is not in the file and
issue using a bzfile method that is not called
we use get instead of the following code to
upload the cover thumbnail for the file and the
ensure that thresholded metrics are not in the same
latin small letter i in i in i in
this endpoint is responsible for the following tests for
test that biluocompatible tags are not in the same
a vfs that returns a list of the same
chunking not supported fall back to the same order
standard export converters to the same order as
removes from sprite group and the same value as
these derivers are not in the same order as
this method will always be called on the server
grammar example using sphinx and the following code is
convert to alfredworkflow json to be used to use
if the waker isnt is a list of the
ssh certificate principal see the following code for the
tests storagedir dependency localdatadir is a list of the
even precision division in the same order as
xc xc unknown flis is not a function that
return the key used to be a list of
r approximate using de 1 and the number of
optionsrequiredoptions compiletoexe y compile the first version of the
must be a separate file and the first line
insert glances path into the file and the file
lowercase option value for the given value is a
get qtwebengine do apply to the first time to
get all uid before the user is not in
cfws extendedattrtext cfws this is a list of the
setup inputs for the same value as a list
really turn the light to the first line in
run tokenizer ssplit and the following tests for the
this result ddseries the first line is a
put the result into the first line in the
chromium handles filefoo like the first version of the
a failed transaction is not a list of
this method removes the same value as a list
r returns the product of the basis of the
sort by expectancy and the same value as the
go through a single file in the same order
ensure context set correctly by the user to get
tests for ipythonlibdisplay to the given module and
ensure all attribute namespaces are not installed and we
wifi access point strengths is a list of the
ensure that states in the same order as the
the negative binomial link to the input and the
platform is none for the given file and the
skipped if same text is not in the first
see errorhandling though errorhandling is not a list of
return the simplified version of the file to be
initialize a remotemap with the same value as a
ccccc appears four times in the same order as
exception is expected on the same value as a
return true when provided in the list of the
again works for a new list of the same
this class inherits from the class and the same
initialize an instance of the object to be used
we only support single version of the file in
takes a dock and the current line is a
deprecatedbackward compatibility only of the same order as
wait for an http message to the server param
edge neighborhood sampling to be used to compute the
test with matrix and the same value as
print getvalidattributes node ss in the file in the
r return the unique value of the list of
process each line in the current line of
for quantityname dim scale of the input and the
todoswang check main thread with the given port of
param sequence exceptions exceptions param str of the file
store configuration settings including the same value as a
detect lines in the same order as the same
the idx can be a list of the same
we have gotten back to the first line in
mock unserializable object to be used to use
contents the contents of the file is part of
hopf algebra structures over the basis of the
parses the next space in the file and the
keep listening to all the messages to the given
visual similarity of binary data to the given value
cascade the resume upstream file and the first time
returns the latex representation of the file of the
testing of rebase and the following is a
always compatible with false positives in the same order
flattenobject with no length in the first line in
add dollar sign followed by a list of the
wait for mainthread to be called on the server
assert we updated correctly and the same value as
socket file descriptors are not found in the file
c edward nunez edwardnunezcyberarkcom is a list of the
turn off all but not in the same order
checks to see if the user is not in
if it is a list of the same of
called when the filename is a list of the
sage algebraszzsupercategories category of finite enumerated sets of finite
query musicbrainz to determine the list of the given
must be when buildernyanko is a list of the
pylint disablebadwhitespace badcontinuation is not a list of
instruction js groups jump to the given file in
sending the rnfr command to the current file and
a wrapper for nplinalgqr to be used to create
todo run all these methods to be used to
the shorter of qp and the default value is
end test comparison of the first element of the
empirical normalization factor so that the function is the
check if buyer is not a list of the
send the close cover to the given connection to
create a singlebytecharsetmodel object with the same value as
this should instead exploit the other way to use
client ids privatekey publicid is a list of the
test a string regex to use the file to
lsearchfileforall returns a list of the same of the
only care about whats and the following is not
unittestmock is a feature of the given value of
test to comment out of the file and the
impersonate logged on user to the user and the
a maintenance message used to be used to be
postwritehook for config view is not in the file
if a request is not a valid key or
whenever the machine settings are not in the current
add edge to sink to the given list of
address already in use if the user is not
a date class is a list of the
existing cluster phiij nxi and the same type as
test the various methods to be used to use
check if a ticket is not found in the
note due to default values for the given value
most of the time to be used to use
remove existing backups before the user is not in
returns a new dataframe with the same value as
this implements approximate inference for the model and the
use a stack of the first line in the
use heuristic to figure out the same value as
unload org from a file to the file or
test map initialization for the given class for
add to bindnames for the given value of the
set site which is not in the current file
execution has already finished in the first call to
fast transient delivery store from the given module to
decrypt a single character in the form of the
given a string and the same value as a
equivalent to functionsignaturefornameandinputs components of the first element of
r returns the largest element of the matrix of
tkinter is inactive the same value in the current
getset timestamps with datetime data to be used to
create a pythonanywhere account for the given key to
happens when selffulltextidx none of the values are not
dont do this kind of the same value as
a dictionary key of the given value of the
list of filenames of the data and the
create a session with a new list of the
r return a string of the given value of
deletes this item in the file and the first
get the features for the given data and the
generic certbot client error for the given message to
webservice security extension to the given module and the
all items should also be a list of the
if the op has been called on the first
verify that when the user is not in the
get the arguments to be used to use the
test using clientside api version is not a list
wsaccel is not available in the same order as
show the picture in the current file and
multiply dense polynomials in the order of the same
process an xpath command to be used to get
test invalid initialstatecov and the same value as
ensures message should be sent to the current file
map unique values in the form of the form
list the installed container is a list of the
remember that set members to the given list of
removing the top and the same value as a
logdebugno prefs file r and the function is used
returns character polish identity is a list of the
this is an ellipse with the same value as
an illegal configuration file or a list of the
returns the dtype for the given value of the
estimate the ideal throughput of the given function to
summary create new license and the given language and
create and return a list of the same of
keystroke a press of the message to be used
map asin codes to the file and the file
spec of the extendee file is not a list
special case for file and the same value in
not sure what we have to be a list
ok other merges into account in the current file
cosacosb can be combined with the same value as
which attributes to update the user to the user
list slicr configurations and the same type as the
manually import this hidden method on the current file
instruction movlpd groups sse and the same value as
handle the last unanticipated and the same value as
generate a safe prime number of values in the
mock internal commit check if the user is not
update settings common to the same file and the
add stdout stderr exception to the first call to
todo check that action is not a list of
handle negative indices in the order of the
if logstep is true if the user is not
list directory files can be used to use the
both agree so use the same value as a
we need to tell the own the user to
if we add an error to the first call
this is necessary to use the same as the
oursql already converts mysql file to the file and
return a list of the same of the file
change comparison function to be used to use the
only do this in the same order as the
only normal incidence matrix is a list of
patches for sourcestamps that are not in the same
clientencoding sqlascii actually defaults to the current value of
removing null bytes xxx return the same value as
for a path which is a list of the
log a reasonable representation of the file to be
the str of a list of the given value
updatestate should accept arbitrary arguments to be used to
no alignment requirement is a list of the
bit pc rel plt from default version is not
event wxevent selfappqueueeventevent the function is called by
r initialize self examples for the given class of
current position in the current line in the file
return the title of the given version of the
property for gettingsetting the following is the default value
run backward pass to the same value as
convertobjects just in case the following is a list
now try to inject the same value as a
nonnumeric argument for integer values in the form of
discovered printers are all available and the same state
return the text from the file to be used
restore from old pickle and return a list of
write the benchmarking functions to the current file and
first we add the first line in the file
greek small letter alpha 1 1 1 0 0
todo unfinished print reqrender for the given data from
were in the root of the file in the
what is the max number of seconds to be
move spill data to the current file and the
selfreportprogressi floatbooksondevice getting list of the same data and
ps zerost n float is a list of the
return none if its value is not in the
runs quick check for the first line in the
tweak spacing to prevent the error on the first
contextmanager for ignoring deprecationwarning and the same value as
ignore debugging thingies for the same way to
module which handles the following tests for the given
add grass tiles in the current file and
string the service shape is a list of the
digit generation using generative and the same value as
try the opf style for the given value in
topw is a flow of the given file and
first deactivate it if the user is not in
call caseother line in the case of the
get the next buffer with the same value as
find the absolute url to the current file and
convert a parsed dereferenced to the file of the
commit its important to the first time to be
nimbus clouds have ecstyle to be a list of
return the directory path to the file and the
edit copy of the same value of
if all results are not in the same order
add platform directories to the file and the
lambdas have the name of the file and the
handle nonadvanced bool index to be used to get
the key and cert to the given file or
wrapper class to make sure that the class is
for backwards compat with the same class as
style the instruction mnemonic is a list of the
both of these seem to be a list of
setup logging to stdout and stderr and the same
create a control for the given file and the
this title is automatically a list of the following
helper function for table objects that are not in
load a demo file with the same path
only used when synack is a list of the
update tab display the current line in the
translated by guido van by the current file and
adds a separator for the given value to the
update the final rigged configuration from the given path
check for options only for the given value in
add all the widgets to the given file and
ipathimportmapper implementation for zipimportzipimporter and the following methods are
note could iterate and use the same value as
the comment here is a list of the same
number of hidden units and the number of points
r expands the symmetric functions to the basis of
get test target mdsum and the same value as
only difference with base class is not in the
run one more instance of the file to be
add builders and construction to the given file and
update attr even if the user is not in
boolean if previous track of the data is not
what the dictionary of the given values are not
set lvsshareimagelists as unchangable and the same value as
for every task in the same order as the
must call aiter to the first call to
hasnt started writing the data to the given file
given a file path to the file and the
if dtype none default is not in the list
r test whether two elements are not in the
tests for the permissionrequired of the module of the
return all the data to the given value of
make sure info doesnt have been created in the
save traceback when run in the same order as
try copying the second and the same value as
choose a prime number of elements of the matrix
selfwritetagsfeaturetags selfstreamwriteus sn featurekeyword is the same as the
allow feed uris as a list of the nodes
kwargs will contain all the arguments to be passed
look at the contents of the file and the
test pytype source utilities for the class for the
splits the tree so that the same value is
note hack to be used to use the same
call when the web browser is not a new
get access group description of the file and the
return mock groups of the same of the
utility function for finding the same of the first
verify that dberror can be used to use the
if the first entry is a list of the
with centering compare with the same value as a
gap between first two seconds and the first time
invokes a specified action to the given value of
regexp to match pure string to use as a
now also call the function to be used to
let menu messages slip the current file is not
sets the color filling in the same order as
prepare to handle this to the first time to
items of a defaultdictint and the same value as
test setting next actions to the given file and
minidisassembler for instruction encoding and the following code is
test sorting of correlation between the two elements of
heuristics to predict this function to use the first
normalize a value as a list of the same
topology independent overset grid of the given data and
dbgresetargss arg resetargsarg the value of the object
test shuffling and subset of the same order of
add boundary conditions to be a list of the
todo this might be a single version of the
examples sage mupadquitstring quit the module is not in
define temperature characteristics and the number of seconds
assert paths of files are not in the same
get the latest data from the given file and
alice and bob create a string containing the same
if any part of the user is not in
module under test import os import os import sys
viewfunc has not returned the same value as a
appending to a list of the same of the
apply the patch at the given file and the
multiprocessinglogtostderr causes some output to be used to use
end of def handlepositivedimensional return a string or string
fontsize of the ytick and the tick labels vertically
creates a message chunk to be a list of
todo this was copied from the first test of
test with placeholders no longer have a single value
return npexpx pi for the given value of
testrecords frappegettestrecordsquality inspection of the current line of
common implementation of cabortconnection to be used to use
use path from entry for the given file and
deenumerate the result of the file is not
temp breakpoint names comma separated string or a list
returns the height and the first line of the
if there was a list of the same value
r return the identity of the given element of
next we build the first time to be a
reverse the hlines to the same order as the
runorder of means stop the connection to the given
wrapper around traceenumsampleelbo to be called by the first
container the container of the file to be used
inprocess task scheduler with the given state of the
return an iterator over the same order as a
delegate sign in and the default value is a
get the material group of the given path to
check that we handle the same value as a
sent when a subscription is the same as the
selfassertequalcs none equivalent to the given value of the
to keep a reference to the first time to
setremove instance ids to the given list of
multiselect fields are handled by the first one in
we made through all the data to the given
activity is hidden because the user is not in
delete the whole resource to the given file and
make sure the first line is not a string
creates a dictionary representing the current file and the
print entitylen maxnum print print print print print
init for the floatcanvas and the following is a
connection workflow completion args for the given value of
copy whitespace from current file and the first line
constructor the optional locals to be used to use
fixme use indexdelete as a copy of the model
selects the specified form of the file and the
extra space for cursor and the end of the
send a session ticket to the given server param
ungroup and send actions to the current file and
enter the block of the given value of
autogenerated file do not have a more more more
remove unused tab which is not in the current
iter through cpu and the time of the process
draw is the only one of the images in
traintransform transformsresizeimagesize transformscentercrop the first line is a
sets up the pch to the given value of
serialize the current config file and the file is
if there are more than one of the following
common nodeconstruction macros are not in the same
check that approxequal treats the same value as a
if lensubactionselected actionsettextsubactionselectedtext actionseticonsubactionselectedicon is a list of the
definition take first bit of the first element in
call without argument is not in the same
minimum number of expected data to be used to
todo make this more than one of the following
by default the edge is not in the same
flush pending updates to the end of the
return n where n is a list of integers
each character can consist of the same value as
initialize execution context if the user is not in
the url including path to the file and the
xx utfle is a module that is
overdetermined system least squares of the function is not
the userids of users to use the user to
extract the option dictionary to be used to use
instruction dec groups mode for the given value of
ensure the exception message is not raised if the
reload foolboxmodel from scratch to the end of the
test a hold that is not a list of
low level interface to the given value of the
the default for coercion of the given values in
softlayer message queue transport is not a list of
instantiate the plugin object for the given file and
mpmath functions accept ints as a list of the
contour plots on the given graph and the given
set up the context of the file with the
the port was disabled by the user to use
the reduce view of the function to be used
return the maximum number of times to the first
test using mode keep the same value as a
general version knowing nothing to be used to use
tests an arima model and the given function is
confeverts a table into a list of the same
if the input is a list of the same
returns graph from tree and the node is a
translate a name like a list of the same
importance of the distance between the nodes in the
dropout again for the model and the
if any of the the user is not in
real even nonnegative real number of integers in the
disable following temporarily and the default value is
when no specific options are not in the same
the constructor of the file is a list of
another namespace for the given module and the same
now get the output of the file in the
to avoid gradient underflow and only 1 and the
prevent future reports on the same order as the
set up the dictionary of the given value of
registry of event handlers for the given file and
get slot configuration return the default value to be
create the image and the current file is not
lunixapplicationrunnersetupenvironment does not change the value to the first
these bindings require the following code to use the
scheduler that returns chunks of the data and the
does predict for each time and the first time
the complex case next to the first time the
for op array arrayrop the value of the input
only allow viewing objects for the given data and
arccosine of a inplace function is not a list
this has been a list of the same of
if the current version is not in the current
inttobytes is not available in the same order as
test that error is raised if the exception is
if base of buildisodir is a list of the
extracts corpusdocument info from the file and the file
todorkn should we be a list of the same
test update of version of the file and the
tests for the pythagorean of the module of the
taken from the morx and the same value as
instantiate the adapter for the given class for
test that crs and the same values are not
mix of string and the same value as the
test the fake added data to be used to
first commit dirtied names are not in the same
hook tornado up with the current file and the
the identifier of the file is not in the
continue to m and the first element of
legit fits format for the given file and
shows the status of the file and the
verify behavior of jinjas is not in the same
the same for our own function to be used
get width of text and the current line is
a thread for doing the first time to be
agent must do this if the user is not
str on purpose makes the first line in the
list of masks for the given data and
first compute the maximum number of samples in the
density estimation for a function that is used to
forward read events from the file and the first
display the current revision to be a list of
test that the algorithm is a list of the
returns the closing tag of the file and the
now put all messages to the given file and
create the argparser for the given value of the
manages a list of the available data and the
outline bottom right corner of the axis is the
control the degree to the given value of the
emacs keybinding insert a file to the file in
trait changed handlers for the given file and
check number of objects that are not in the
handles get requests for the given file and the
override interpret beans that the file is not in
filelike object mocking object to the given file and
placeholder for symmetry with the same value as a
make it a number of the possible of the
reimplemented to connect signal to the given value of
selects the current settings for the given file and
add zero smoothing for the given value of the
find the coefficients of the given value of the
every item of the file is not in the
table is a dataset with a list of the
update initkeys attached by the user to the user
counters for each function of the given value of
validate qty during submit to the end of the
nodejs is a javascript file with the same type
restore original hook to the first test of
base class for db and return a list of
iterate on assignblks and the same value as
file deletion always allowed to be a list of
using the prediction pipeline with the same data as
if we dont have to get the same path
logdebuglooks like there is a single value in the
scan recursively all the data and the same data
equal to itself in the same order as
ccefe in iso in the file of the
if called like nparangen and the same value is
test that trying to create a new list of
intern some strings to be a list of
return a new bits to the given value of
having the dict keys and values are not in
versionadded an analogue of the error is raised if
flush the internal buffer to the current file and
consider whether expr is a list of the same
iterate over self examples of the same order as
lookup this grain values are not in the
asked for specific amount of time to be used
test if target temperature is not in the first
call workflows entry functionmethod is not a list of
draw only keypoints locationnot and the first row of
a message that this is a list of the
user remarks is not a list of the same
if we are not in the same order as
the default precision for the given value of the
set the maximum total number of time to be
support for niko home and the current directory is
fit estimator and transform the model to be used
use the templates to be used to use the
add self and other arguments to the same order
handle the case when the user is not in
switch between daily and and the data and the
test installing scripts with the same path as a
convert a tree to the given list of the
can only associate html with a new list of
check for the file in the same order as
mapped mpv quit command for the server and return
destination operator id channels in the form of the
values copied from xrgbtxt and the same value as
return the mempool transactions for the given key and
make sure to set the same value as a
transform cursesblinkenlights blinkenlights of the input and the
got a comma before the file is not in
switching window must fire with the first time to
avoid name conflicts with the same order as the
decorator for wamp event for the given state of
internal helper throws runtimeerror in the case of the
cancels current job and return the connection to the
combine multiple coordinate objects in the form of the
type config modelssqseventsource none of the data is not
cant compare middle element of the first and the
format search term in the form of the
check that builder raises a warning if the user
called when the worker is not a new thread
manually set the current value to the current file
create a canvas object to be used to create
if already exists just to be a list of
calculate target word to be a list of the
input byte stream is not in the current
in case of abnormal and the same value is
the proxy may just be a list of the
quits the engine to be used to create
create a daemon thread to get the connection to
unstubs all stubbed methods are not in the same
test running a process with a new thread to
write children to the given file and the current
but we can also get a new list of
raise an error if the exception is raised
were a mixin abstract class for the class of
dictionary encapsulates the mapping of the data to be
subclass gitrepoitem to provide a custom function to use
the same surface but not in the same order
print isnt a parent of the file in the
summary return true if the data is not in
r a string representing the number of elements of
for use in importmapping for the given value of
r return the multiplicative group of the given elements
accelerated sgml parser is a list of the
assert endamountoffilesinoutputfolder startamountoffilesinoutputfolder argumnetslimit assert assert assert assert assert
server side command provider that is called by the
if this is an error if the user is
must specify a repository to be used to be
testing whether providing a new list of the same
r implement the paley of the function for the
u test that py a list of the same
return the height of the given value of the
patch setuppy to provide a new file to be
check double block split into a list of the
dbgsetting foreground to c in the current line of
import an rsa key to be used to use
create a dict of the given list of the
basetree doesnt track child the process and the first
always have the first line in the first line
dont add new asserts to the same file and
we didnt retry again with the same value as
tests sage weightedintegervectors list of the modules that are
copy makes a shallow copy of the model and
class used to ensure that the class is not
r plots a curve with the same value as
test that a lhttprequest is a list of the
test the handling of the same value as a
request pause again for the next time to
if there is a list of the same values
note that since we have a new list of
r execute a line with a single element of
if the sign flag is not in the first
tools for matplotlibbackendmanagerstoolmanager and the following code is
test sendchannels method when the user is not a
test with various surrounding of the file is not
variables is noniterable and the following is a
deal with the scenario directory in the same directory
its important that the first element of the given
test for imagegrab returning a list of the same
perform archive from local file to the file and
sid whose startdate is a list of the same
a dict of known fields in the form of
returns whether a component is a list of the
step compute the local data and the same value
a remapping whitespace in the first line in
ensure that the linearregression is not in the same
add a job to the given state of the
both pvals known different values in the same order
search for all executables in the file and the
this feature extractor collects the data to be used
replace each template field to the given list of
the trivial representation of the base ring is a
gets host from mdt and return the same value
tell waitclosed to return the same value as a
rsends a delete request is a list of the
make sure the that is not in the first
insert new segment in the file to the
xaf guru mult by the same value in
note that itlstransport exists in the same order as
very arbitrary cutoff time to be used to
unit tests for ansible and the same module and
check if gettext is not in the same path
symbolic result pabnx pabnx is a list of the
build a testing install with a new file in
this one can never be a list of the
args forwardint local forward to the first time to
generate the id for the given key and the
a set that does not exist in the current
cancel should have no effect to get the first
coding utf c red line 1 0 0 0
in this case we have to be a list
check if option is not in the same order
this unboundtype was originally used to get the same
an integer is given as a list of the
add a third hostkey to the first line in
the months and years of the given data and
test for us filtered by the first time to
we always round the value of the value of
below is a more more efficient way to use
sequence is unrelated to the same value as a
check the weighted version of the model and the
drops tables created from the file and the file
strip off nfs part of the file in the
we add boundary checks to be a list of
this filters the queryset to be used to use
xcb latin capital letter 0 0 0 0 0
note that in cupycoreincludecupycomplexcuh is not in the same
calculate and set the value of the input to
global flag telling maybemutate the user to use the
check for duplicate params and the same value as
string in dotted notation for the given value of
determines the octane of the current line in the
input subformat selection is a list of the
every internal node in the graph of the given
test confget with a single value of the given
receiving a ctcp query from the given value of
exogfc not passed as a list of the same
global declarative base class for the class of the
just so we dont have to use the same
normal read blocking code for the given value of
skip current track not in the same order as
try to open the file in the same directory
whether to try to get the same value as
apply dropout to the model of the model and
examples sage rootsystemcambientspacesimpleroots finite enumerated sets of the same
return x minus the number of bytes to be
bug when some uniques is not in the same
def searchmatrixself matrix target is a list of the
password stored on a file or a list of
returns the first child of the given node in
returns a dictionary with a list of the same
contents of the right line of the file or
first value is a list of the same of
negative bar counts leak in the same order as
gh not sorted but not have been created in
todo bev class testcolumndata is a list of the
nasty cases that used to make sure we have
calculates and returns a list of the data and
test with check mode for the given value of
these classes appear when the user is not in
now test that the same value is not in
sign not allowed to be a list of
create a user who is in the same order
this is to prevent the first time to be
hack perform surgery on the same order as the
center window on the top of the given node
add function constructor and the list of the
if retval was already present in the file and
surrounding space is optional in the form of the
from ruamelutilnew import convertversion from sympy import symbols from
get the latest data from the given file and
every module takes a list of the same of
adds values to the same order as the same
add add a register to the file and the
attempt to transform to the first time to be
traverse symbols in order to be a list of
mayavi plots require the same value as a list
with single byte string or string to be used
set second attribute to be used to use the
construct the rank bundle of the given group of
examples sage p speciespartitionspecies and is not in the
hook for testlib and the following tests for
if we get a list of the same of
just to be sure that the value is not
if this is a list of the same of
def testredirectpatternself testurls a list of the same values
during bootstrap we may have a new error and
if there is more than one of the values
resolves query string to the same order as the
no operation returns nothing to be a list of
test the case where the first element is a
generate blog articles and the same directory is
fit selectfrommodel a multiclass model with the same value
these should just be a list of the same
r return the string representation of the list of
remove breakpoint or watchpoint if the user is not
checkcycleundirectedgraph class to check if the user is not
gradient wrt b dx is a list of the
an rdflib parser for the given configuration and the
this will test unicode and the same value as
the standard blackblackerror exception for the following code is
clear service principal creds and the same value as
there was not even the same value as the
different types of categories to the same order as
are we doing a new test that the test
return string labels for the given value of the
gen a new dirimport and the same value as
produce a string representation of the file and the
opacityvalue schema wrapper anyofclassvaluedefwithoptionalconditionmarkpropfielddefnumber the color of the given
load the migrations from the given file and the
check each stage only if the user is not
returns mexpandydegpsubsxx y is a list of the
lets buffer something to be a list of the
try a valid learner type for the given key
c sebastien rohaut sebastienrohautgmailcom c in a b c
the connection on which the connection is called on
autogenerated file do not have a more more more
file to delete during the file and the first
can be none in the current file and the
if interactivity is async with a new list of
update march this temporal with the first version of
put value of slope and the same value as
assume all sequences in the same order as the
indication of the machine to be able to get
create a zipfile on the given directory and the
send code by users to the user to get
log a message to the current file and
we take special care of the first line in
see if openssl wants to use the same way
yield a single example with a single value in
not registered request configuration for the given file and
pypeflow is light weight of the given state of
the botocognitoidentity module relies on the following code to
if all thats left and the right side of
prepare duplicate of filetxt and return the first line
determine if the authority is a list of the
this decorator registers a file to the file and
create some data the data for the given data
python base encoded is a list of the same
private method set up to the given value of
cleanlinks step cleans up the first time to
xxx if we add the default value to the
describe a date series to the given value of
everything else gets tried in the same order as
plugin used to fix the same way as the
not part of unittest and the same way as
q selfbaseringq threehalves qparentbaseringrational 1 1 0 0 0
w is handled separately from the first element of
psp getpsutilprocesspid ctime pspioniceioclass the first line is a
get open documents returns a list of the same
a requestsite is returned by the first element of
class of all semistandard tableaux of the same number
gets the ids of the data and the same
copyfile to avoid permission to use the same way
computes t as side of the matrix of the
action resource triggers a copy of the file
checks coefinit shape for the given value of the
frame xaf for file in the current file and
try to detect the same way to get the
find operating system ostype the current file is not
check classification by average the data for the given
handle ensure config commandline is a list of the
returns the bitmap displayed in the file and the
if we havent seen the first time to the
key is unknown so that the value is not
todokmaehashi remove this when the user is not a
by default allow all the of the following to
testing the union aggregate is a list of the
apply a function elementwise to the same order of
ensure that the directory is not in the same
lambert forms may need to be a list of
stopiteration is used to make sure that the user
a nonunique usernamefield raises an exception if the exception
according to the spec and the same value as
livecheck example first start of the file and the
connect and disconnect methods to be called by the
load images and annotations from the file and the
xxx shouldnt this return the default value of the
produce translation matrix to be used to use the
setup an existing msi and the same value as
the us employment crash in the same order as
find the matching names in the file and the
volume is offline but the first time is the
read trailer possibly containing the same value as a
disconnect whatever our state is not in the current
find and delete aws files in the same directory
classes and functions useful for the following tests for
algoritm walk backwards through the first line in the
connected mmal output ports are not in the same
display the name of the file and the path
execute function in libsingulargbdefaultcontext and the following methods are
if builderstatus page does not exist in the current
the compiled statement cache for the given file and
st pass simplest case in the same order as
process exited due to the same error and the
if we generated a list of the same of
delete old not verified by the user to the
combinations of multiple patterns in the same order as
lastweekstats is none if the user is not in
dispose from js and the current file is
wrapper around funcopteinsumcontractexpression that is not used to create
doesnt exist fall through to the first one in
if we have epoll and the same value is
for testing unicode musicdata and the following is a
framesappendframes frames frames to be used to use
get the tkinter photo to the given file or
set a reverse mm to the given state of
return a generic schema for the given value of
invalid for removestatlink for the given value is not
init gradient arrays for the model and the model
wraps around a registry to get the current file
transform an escaped line of the file to be
like subprocesscall but redirects to the current file and
ignore the require elements of the form of the
plain string flagged as a list of the same
return the maximum value of the input and the
produces the correct results in the same order as
alpha is for the given value of the input
initialize a newly instanced and the given value of
readd ourselves to the first line in the file
takes article or related to the given value of
deep learning library for the model and the model
the root node is a list of the nodes
this timeout wont apply to the current time to
adds enablefunctional argument to the same order as
setup connection to remote server and return a list
create an entry for the given file and the
japanese invalid utf encoded field's name is the default
create access control for the given file and the
tests whether any array is not in the same
find all the vertices of the given node and
get information about a specific file and the current
auto generated concat when the file is not in
remove an address from the given file or a
r returns the coleman of the list of the
only used if cacerts is a list of the
remove nodedefault and edgedefault and the same value as
string stuff for automatic handling of the following tests
raised when a master is the same as the
normal gh gh not in other data and the
do provide keeptokens argument for the given value of
helper for total y and the same value as
f test joint hypothesis of the same size as
indexing test cases that are not in the
prevents the variable interfering and the same value as
none of the parameters to the given value of
add sighashall for testing the first and the first
on some platform stblocks and the following is a
always include weblate backend to use as a list
list list of identifier for the given file param
return a platform for the given file and the
remove existing entry in the file and the
maybe it doesnt have a new value in the
tests of reducedfunctionality for the given module of the
nor rn rm are not the same as
dont wrap tags in the same order as
choose the node with the same value as a
force no attempt to get the same value as
build the multiindex w for the given value of
fixme only support not support the user to use
todocmaloney should catch the same error and return the
compatible with pygmentsbridgehighlightblock since the file is not in
wait briefly in for the next time to be
in order to do not have a single value
add an element smaller than the first element of
get the tilt level and the first line is
create a builder based on the given file and
now generate the output of the file and the
we have change perm to the same order as
store the updated heapsize and the same value as
c jeff schroeder jeffschroedercomputerorg is a list of the
test set containing dictionaries of the same values as
usrbinenv python example postprocessing for the given version of
return the algebraic closure of the base ring of
returns true if the value is a list of
strip trailing decimal and the same value in the
weights set to one of the values in the
if selfblobmanagersaveblobs loginforecovered ii is a list of the
ask for two keepalive and the first time to
hcenter it to the first line in the current
for i debugging and return the first time
reset all buttons statuses in the current file and
find the loglikelihood we can use the same value
get timeline stats for the given data and
play the given media player and the server is
naive one pass var is not in the output
return true if there is a list of the
adds arrows at the end of the file and
if visualgridshapevisualaxesrow and not the same value as a
only a valid state is not a list of
when shuffle is not in the first row in
recreates the combobox contents is not a list of
q q forecasts after the given value is a
cd into the temporary file and the file is
sets the starting value of the file to the
test peek read readline for the given file and
the tokens in the file is not in the
when not monkeypatched raises an error if the exception
print basic platform information about the current file and
contains the unified value of the given value of
this generates a docstring to the file to be
this tests for the given module and the same
instantiate the platform setup for the class for the
fields with choices get a list of the same
r computes a groebner basis of the basis of
a subclass might still be a list of the
convert a rat to the given value of the
translation tries to change the value of the file
we create cyclical symlinks in the same order as
download daily year treasury and return a list of
an object for managing the given state of the
delegate logic to fitloop to be used to use
representation of a tesla object with the same value
generates the property decorators to be used to use
we also want to make sure that the user
foo is never a bit of the first
r littlewoodrichardson tableaux a list of elements of the
these have link errors to the same order as
closed form of the current directory of the file
simply returns the points of the given node and
simplify ippprim selfupper selflowernpcosomegaomegatselfupperphiphitnppi is a list of the
npnan true npnan filled with a list of the
dqnode should now be used to get the same
test that an exploration is not a list of
hermitianinteger antihermitian antihermitianeven antihermitian the first line is a
fluxbox is a windowmanager and the following is a
in this case the first element is a list
without the expectedsize parameter is not in the same
universal newlines through communicate with the current file and
compatibility with python x and the same value as
report problematic unrar for the same value in
align lhs and rhs is a list of the
return the codename for the given value of the
check if program is not in the same order
test that if grab the same value as a
read buildinfo file to the file and the
do not apply any of the values to the
perform a bitwise and the same value as the
test intervals with constant values in the same order


==> repro/dataset.txt <==
https://github.com/Avik-Jain/100-Days-Of-ML-Code.git @ 4f65c768efab7d62f7b10300069a3c10ac42e785
https://github.com/mfitzp/15-minute-apps.git @ 9e1cd8129a6db91558f8f907af6d2ad6df72fe31
https://github.com/kenshohara/3D-ResNets-PyTorch.git @ d9847ea56b0d4bc7601a229099deb2b483539514
https://github.com/cleardusk/3DDFA.git @ f30027cca0664c1f44b7c32dd1af9d660c065f84
https://github.com/nl8590687/ASRT_SpeechRecognition.git @ 68d1e809a2b03da1440b8a0d23e9fce5e086712f
https://github.com/NetEaseGame/ATX.git @ f4415c57b45cb0730e08899cbc92a2af1c047ffb
https://github.com/lunixbochs/ActualVim.git @ 1f555ce719e49d6584f0e35e9f0db2f216b98fa5
https://github.com/apachecn/AiLearning.git @ f5290e298059ca805a0a5e6b00d8d396bf48d9c3
https://github.com/imhuay/Algorithm_Interview_Notes-Chinese.git @ a274dcee72324519e043c639f254a8596a10b912
https://github.com/keon/algorithms.git @ 68c2661ab7d3c8567a97263170f8abddc2a56da4
https://github.com/Jack-Lee-Hiter/AlgorithmsByPython.git @ 78d7ac4d93db9da40601a5567350bfb3e97e7d46
https://github.com/pirate/ArchiveBox.git @ db1f6efc934bbcdf53377bf51a064c6fd0fc5b1d
https://github.com/TarrySingh/Artificial-Intelligence-Deep-Learning-Machine-Learning-Tutorials.git @ 6278c871d10f7ecd831b8f4ea9ecbc31271d7509
https://github.com/flipkart-incubator/Astra.git @ 394d538c3d58c54673483a1dea086583a77781bb
https://github.com/MagerValp/AutoDMG.git @ 21c73296a8e49fb68a0acf3397d0d7575f5c4049
https://github.com/hamuchiwa/AutoRCCar.git @ 52d193121140fb29eac3fb41e0a213f5782e4109
https://github.com/NullArray/AutoSploit.git @ 5f5954a2dae08887d1f791500a5f35ca01368b3d
https://github.com/OakwoodAI/Automagica.git @ d9ce80ba123ceac664ceb93f9e1c71dc3e49efed
https://github.com/fmfn/BayesianOptimization.git @ 6e8c60868c5a0b9282b2e34932372980377af13c
https://github.com/facebookincubator/Bowler.git @ 4c23cfda49fc27cb85f83f4f668b19785878cd88
https://github.com/luispedro/BuildingMachineLearningSystemsWithPython.git @ 52891e6bac00213bf94ab1a3b1f2d8d5ed04a774
https://github.com/eudicots/Cactus.git @ b6dc9fb92248e1fd7fb6f44b57b8835802e9d880
https://github.com/gunthercox/ChatterBot.git @ d27765946487b31995c8feabdcc18a5181965875
https://github.com/quantumlib/Cirq.git @ b335080a8fb90411b64acc17b5b74382b1dfbb06
https://github.com/careercup/CtCI-6th-Edition-Python.git @ e6bc732588601d0a98e5b1bc44d83644b910978d
https://github.com/Ultimaker/Cura.git @ d43415191bfd9ae03a23da210586d000df67f355
https://github.com/ujjwalkarn/DataSciencePython.git @ 524af797a786c12120b47970e2b654ff06efc350
https://github.com/OsciiArt/DeepAA.git @ ce5d17a83b6c1b11b045ca04761bf197ab41645d
https://github.com/GauravBh1010tt/DeepLearn.git @ a69ba6674a413cb1b28cd8359cd2bfd1582ca98b
https://github.com/python-diamond/Diamond.git @ 0f3eb04327d6d3ed5e53a9967d6c9d2c09714a47
https://github.com/tschellenbach/Django-facebook.git @ fecbb5dd4931cc03a8425bde84e5e7b1ba22786d
https://github.com/liangliangyy/DjangoBlog.git @ 0614395fdae172c1574132327beb6e50a76587c8
https://github.com/wangshub/Douyin-Bot.git @ fc6fc5ffbecf5a980a8488ac39fa9948d1f86816
https://github.com/sfyc23/EverydayWechat.git @ 7f310194a6a6bf39b5a77aa97594938f18ff55f8
https://github.com/feeluown/FeelUOwn.git @ 394b9a7aee99ada4f639ea5d67382061aaca84e4
https://github.com/dpgaspar/Flask-AppBuilder.git @ 4b63cbcb4e9872f8aa1628a07348241118410e5c
https://github.com/miguelgrinberg/Flask-Migrate.git @ 91c27ca2fb8001b3bab8088c2ab98d476d4fb5f0
https://github.com/miguelgrinberg/Flask-SocketIO.git @ 547675843d09c367b90bfca5df0890b568dca79d
https://github.com/Flexget/Flexget.git @ 9ac5bfa6393a32bf35ae3240baa407a92464106b
https://github.com/jay0lee/GAM.git @ 2b23ae4e6717fc71dc0cb9b594838c17c72a2cf2
https://github.com/SheffieldML/GPy.git @ 1eaab2f6697454b021bbaa8f2555c282454679fe
https://github.com/olipo186/Git-Auto-Deploy.git @ 254f21fba5b0a5bfa181bc596f9795d0ee1ce465
https://github.com/gitpython-developers/GitPython.git @ 6971a930644d56f10e68e818e5818aa5a5d2e646
https://github.com/chriskiehl/Gooey.git @ 9762c481a77f0b06f3aec5bee1fe8a6c346630c9
https://github.com/gabrielfalcao/HTTPretty.git @ 91dab803011d190c4602cf4c2a07a19835a092e3
https://github.com/521xueweihan/HelloGitHub.git @ 5bcb5e5296f1d69cf82c8388eb7f6e14da784e50
https://github.com/jamesmawm/High-Frequency-Trading-Model-with-IB.git @ a19d2a62c2c73ad9e5053bf305a9c89306fbf193
https://github.com/awolfly9/IPProxyTool.git @ 25fc8eaf2c971185dbd04e0643e0f01258bc1f98
https://github.com/OlafenwaMoses/ImageAI.git @ 99eb9aba8f67d71642adfbd51c93042b6a43bcab
https://github.com/althonos/InstaLooter.git @ d5e23459cf6a91b20bf667553064807a9ceb427a
https://github.com/timgrossmann/InstaPy.git @ 44482c77524f295d5bd0b0220a6239705066ca6d
https://github.com/LevPasha/Instagram-API-python.git @ cf0fe1d0167d153b0fc6c9be56e265e653c3da7a
https://github.com/leeguandong/Interview-code-practice-python.git @ 86933f82f3553dfca16055977d7366b106b511bd
https://github.com/cdhigh/KindleEar.git @ 74b2ab5698a25371140d8b2bfbe25687d659473c
https://github.com/Komodo/KomodoEdit.git @ 99b37b1c7eef04d6a918b7f3f1db74adf19c80a6
https://github.com/jaungiers/LSTM-Neural-Network-for-Time-Series-Prediction.git @ da44411c91135b64c02eb60da3c7f574c7c4c253
https://github.com/Lasagne/Lasagne.git @ a61b76fd991f84c50acdb7bea02118899b5fefe1
https://github.com/SmirkCao/Lihang.git @ e345c4d2d3207432b41be243e9af652073da05a3
https://github.com/Neo23x0/Loki.git @ 8ae2ff7b03cba225cf9a4e00921fb4aaf680a392
https://github.com/rushter/MLAlgorithms.git @ 62633dd30230a8bdc13826b37ea51ce39df69fb9
https://github.com/lawlite19/MachineLearning_Python.git @ fc954f68d8b2d89ed4463308873ebce0d22ddaa2
https://github.com/justinmeister/Mario-Level-1.git @ 5f83353ec21ac3693cc6b765e69020e4045b46e5
https://github.com/MechanicalSoup/MechanicalSoup.git @ 0b04e8b9aed3a3e5160ac89081e2c270598c2f09
https://github.com/benhamner/Metrics.git @ 9a637aea795dc6f2333f022b0863398de0a1ca77
https://github.com/fogleman/Minecraft.git @ 38a98d4af0e7d8f761bca865644890e97eb21d10
https://github.com/rafalp/Misago.git @ 3d09d6931f0a5c57de911c67640d223f4fbde919
https://github.com/MobSF/Mobile-Security-Framework-MobSF.git @ e0369ba882b0798086db0a3de73158b8752ca47a
https://github.com/Instagram/MonkeyType.git @ 6726e32472380424d125d1dbaed197814d4f5bec
https://github.com/mozilla/MozDef.git @ b7aaaec7de4d329d6e94612b30230a063546dd60
https://github.com/Just-Some-Bots/MusicBot.git @ 0e353506f2b03ae1f7162ac55d3689f3a29ed6ef
https://github.com/YongHaoWu/NeteaseCloudMusicFlac.git @ 9208b9d52078b587a04936b56c09fa1a0245c904
https://github.com/samuelclay/NewsBlur.git @ 597ae6d9eafeb7d6e4a1a55483b50afb38616a15
https://github.com/Nuitka/Nuitka.git @ 113e470e78990aec91686848602f884aad3dfc76
https://github.com/jbarlow83/OCRmyPDF.git @ 2cff6ad2d1d6b884a0f6656a6bf98650dbe79276
https://github.com/QingdaoU/OnlineJudge.git @ e8ae0d4aac8ac80bf0b5f01f7d755b08c7866ff6
https://github.com/makelove/OpenCV-Python-Tutorial.git @ a4536350576db5868b7163645182dbb52e017416
https://github.com/jesolem/PCV.git @ 376d5975a033a7bde0102fa4b8fc29750d7fc98b
https://github.com/xianhu/PSpider.git @ be7f907ed901a39665009e448166ba650c79a719
https://github.com/swisskyrepo/PayloadsAllTheThings.git @ 13ba72f12453c39b0b8d2788845315f45cd38f9e
https://github.com/Maratyszcza/PeachPy.git @ 01d15157a973a4ae16b8046313ddab371ea582db
https://github.com/wxWidgets/Phoenix.git @ 4d37e3e6c147b793145a442f39d11eb721747852
https://github.com/s0md3v/Photon.git @ 6795cc534fe32f5394f97c05759dee6c8c44475f
https://github.com/python-pillow/Pillow.git @ ea5b30d21241de0f9897c0285714450403944a4a
https://github.com/aziz/PlainTasks.git @ 676c85952bba2209a395840244051cbf57f0a238
https://github.com/PokemonGoF/PokemonGo-Bot.git @ 5e80f20760f32478a84a8f0ced7ca24cdf41fe03
https://github.com/kliment/Printrun.git @ 9298c8dc14acaa4ff90dbdd6c672d7aced8b6d51
https://github.com/EntilZha/PyFunctional.git @ ac04e4a8552b0c464a7f492f7c9862424867b63e
https://github.com/dropbox/PyHive.git @ 6925cd74721cc474a02a6759490b2b4c8bef3831
https://github.com/JelteF/PyLaTeX.git @ 62d9d9912ce8445e6629cdbcb80ad86143a1ed23
https://github.com/PyMySQL/PyMySQL.git @ 3674bc6fd064bf88524e839c07690e8c35223709
https://github.com/PyQt5/PyQt.git @ ea89fff811e95e40f0c53bd78ff7053f080d6e5b
https://github.com/PySimpleGUI/PySimpleGUI.git @ 19cb027e7b4a62fae6948c622724c31835553277
https://github.com/cool-RR/PySnooper.git @ de4027c0eff322252d57eff90327546257f5ff08
https://github.com/PetrochukM/PyTorch-NLP.git @ 19e50012fe44fae84df4953e89b07544e8ad58f1
https://github.com/thisbejim/Pyrebase.git @ 2c152ae56f83bc653bf6204a3c9f68fa97b9d64a
https://github.com/xxg1413/python.git @ ddfaf92266f0b769cd893212d93a28c06c3f06d5
https://github.com/CriseLYJ/Python-crawler-tutorial-starts-from-zero.git @ b0dc941d601604d3446cd66edc898b5f0362bf1e
https://github.com/lining0806/PythonSpiderNotes.git @ 78fee6c50606ab8c8305ea0dcbe8f698b4c755f5
https://github.com/Kozea/Radicale.git @ b962bed9d16b40f90fa1f3999f71ff38f34e09d2
https://github.com/CorentinJ/Real-Time-Voice-Cloning.git @ 279e15b61c0a8abcd5daa36fff5172a1c43d5390
https://github.com/Jamonek/Robinhood.git @ 95ed2aa7fdeace912595f87e2489dbe87dfe75fb
https://github.com/ReactiveX/RxPY.git @ c883cb51f3410fe430f25ab343237bb84c1268bb
https://github.com/GeorgeSeif/Semantic-Segmentation-Suite.git @ f04c94c2077a957bca0e8509b8ed2861769c4ba6
https://github.com/facebookresearch/SentEval.git @ 6b13ac2060332842f59e84183197402f11451c94
https://github.com/the0demiurge/ShadowSocksShare.git @ 077da6d9f77eff8e7e9e3bd0eb317c54844e94bc
https://github.com/sightmachine/SimpleCV.git @ 6c4d61b6d1d9d856b471910107cad0838954d2b2
https://github.com/cosme12/SimpleCoin.git @ 8da677ae42041ad1bf66b0756424b782283bbbc0
https://github.com/fritzy/SleekXMPP.git @ 1aeefd88accf45947c6376e9fac3abae9cbba8aa
https://github.com/SoCo/SoCo.git @ 22df9338f8ec73c85f0a7481f405913e88cf9097
https://github.com/Miserlou/SoundScrape.git @ efc63b99ce7e78b352e2ba22d5e51f83445546d7
https://github.com/a1studmuffin/SpaceshipGenerator.git @ a8519b03290bc344d9f3739708da00bb85440287
https://github.com/qiwsir/StarterLearningPython.git @ de40299eef0e6fae286ea8a16d78f60d5ef61a69
https://github.com/nathanlopez/Stitch.git @ 8e22e91c94237959c02d521aab58dc7e3d994cea
https://github.com/tschellenbach/Stream-Framework.git @ edbea3fa39728959801371550f3fed1c470515da
https://github.com/SublimeLinter/SublimeLinter.git @ 06c81f5506b6d74b137799a2c53b70dad7aba4b6
https://github.com/wuub/SublimeREPL.git @ d17e8649c0d0008a364158d671ac0c7d33d0c896
https://github.com/NicolasHug/Surprise.git @ 77f7d41f494f94fe258bf0e68d0e748f85fc1c67
https://github.com/thunlp/THULAC-Python.git @ 3f1f126cd92c3d2aebdf4ab4850de3c9428a3b66
https://github.com/mozilla/TTS.git @ 7571b0b4c51c7fa089e5a9af3300bc2bc4f74e64
https://github.com/Tautulli/Tautulli.git @ 6d35bd7947bad9e50772ab49bcc6c9c34979eeaa
https://github.com/machinelearningmindset/TensorFlow-Course.git @ 44fcda292f2cc8bb727847351f725cff0bea0601
https://github.com/astorfi/TensorFlow-Roadmap.git @ efdc5fdef40e17aa35278cd1c3c4d4a4f63f20db
https://github.com/astorfi/TensorFlow-World.git @ 3d134601cfb46a54fe1a3fc25ed923f9eb72732a
https://github.com/yahoo/TensorFlowOnSpark.git @ e2f5cc45f95812d163e75b6ddb9c4661261d3bb0
https://github.com/sloria/TextBlob.git @ 807f8a2df474db504ee9a5f2d8604a3386305764
https://github.com/Roshanson/TextInfoExp.git @ 0ff282e1cbf5ffb148b95437de3d4f526b7a875b
https://github.com/letiantian/TextRank4ZH.git @ fb1339620818a0b0c16f5613ebf54153faa41636
https://github.com/Theano/Theano.git @ 93e8180bf08b6fbe587b6f0ecc877ec90e6e1681
https://github.com/madisonmay/Tomorrow.git @ 9d397c3f4dc7df3fd1e0c66ed912935e69c08ea5
https://github.com/QQuick/Transcrypt.git @ ad6ee634d59d3ed82b19ffa35f94147eade0d963
https://github.com/samshadwell/TrumpScript.git @ 3793b905925b55c0296b066586c7d612c7220ca0
https://github.com/Veil-Framework/Veil-Evasion.git @ 3c0dec3117dd4d39965719bf73fd822f1002ef93
https://github.com/offu/WeRoBot.git @ de8206f06131e258d8fac6fd126823202789b964
https://github.com/xiyouMc/WebHubBot.git @ dc1295b325ee0b01a21b754645df5e373565e675
https://github.com/Lawouach/WebSocket-for-Python.git @ 961c07ce16ce4eedc34ca1fdacd29442870feccc
https://github.com/goldsmith/Wikipedia.git @ 2065c568502b19b8634241b47fd96930d1bf948d
https://github.com/nccgroup/Winpayloads.git @ 4c23d695ea1f7f14b6a95c3d6ca51c1b4fa55aeb
https://github.com/wooey/Wooey.git @ 3543bad09167e93275a706d5835cbe11fbed270b
https://github.com/jmcnamara/XlsxWriter.git @ 240d94c27034c96bcb5cd1080e3fd4670914d071
https://github.com/Miserlou/Zappa.git @ 3ccf7490a8d8b8fa74a61ee39bf44234f3567739
https://github.com/HelloZeroNet/ZeroNet.git @ 9e7ae550685ccc98cd210b396fc6c28e9f9d9eb1
https://github.com/abseil/abseil-py.git @ 9d73fdaa23a6b6726aa5731390f388c0c6250ee5
https://github.com/bbfamily/abu.git @ 2de85ae57923a720dac99a545b4f856f6b87304b
https://github.com/mewwts/addict.git @ 62aec341d12ebbe313a67ce63838202ba9d9e742
https://github.com/guohongze/adminset.git @ 17571700ff3830e493b97848f87da7631a957934
https://github.com/readbeyond/aeneas.git @ 9d95535ad63eef4a98530cfdff033b8c35315ee1
https://github.com/alfredfrancis/ai-chatbot-framework.git @ 5c7b0b18d904b6100cc8c446abb82b4213df57fc
https://github.com/aio-libs/aiohttp.git @ 6f920b154ad4e013ac60e4193ac4606fca20be73
https://github.com/ajenti/ajenti.git @ dd36ab432cb53623985b9cc36b5d64f555518e05
https://github.com/deanishe/alfred-workflow.git @ 51eead15540d60990a978f7730ae7725061c7ccf
https://github.com/allenai/allennlp.git @ c2c4b64db32fcde1b88c97fc396d417ff9bd2667
https://github.com/altair-viz/altair.git @ f4eb754ea4ab324842fdacf5c4461716e65c3977
https://github.com/DamnWidget/anaconda.git @ cf68f0aff1fe1d9a9966b61f96f94d4e29f65f14
https://github.com/shea256/angular-flask.git @ cf81930a21bef2a11fb7e839fdeae034c0a84d34
https://github.com/JacquesLucke/animation_nodes.git @ 1493e642aa22836032fbb35fb075c2537bde8e1a
https://github.com/erikbern/ann-benchmarks.git @ 188e6b52a47b2e8c319a20f91b5d7cc9e1a94b1a
https://github.com/ansible/ansible.git @ 96eccda23ba2ebdde4d8109ef585b1fe36578ae6
https://github.com/encode/apistar.git @ 2edeb6946af3562c6310fcd6db393d3960152f32
https://github.com/caronc/apprise.git @ f3d335b748420ef25fa23a72de616bd3c35c9b6a
https://github.com/agronholm/apscheduler.git @ 50a7e3935b19e01ce58582c5aae2fe9ccbfda988
https://github.com/manahl/arctic.git @ 17ecdff7ebe5c4a0d9eac71221ebdecd9422cab5
https://github.com/arguman/arguman.org.git @ bdcd41f173537dfac433ce18d3657e6b7e8b93a4
https://github.com/kaxap/arl.git @ 452f872b390b5d4ab1fa8ceee24f32032b3529d6
https://github.com/crsmithdev/arrow.git @ eadd97b750f691b1f1870eb73a907d2f17d18a8e
https://github.com/peterbrittain/asciimatics.git @ b99091dc0af2294d9394c0833b0aa6f829841ce6
https://github.com/astropy/astropy.git @ 420909d11e33888f948bd3b44cd2d259285835c3
https://github.com/MagicStack/asyncpg.git @ 2d76f50dccf35cf2f1d70b41ebd6198d2dfff8d7
https://github.com/lepture/authlib.git @ 92bc612bfbc8b4e9030b88908b291023e4158854
https://github.com/ClimbsRocks/auto_ml.git @ 4b7e0e759023cdbc96b471c64bfd67203e2b5734
https://github.com/crossbario/autobahn-python.git @ 5515be9914a7f69b7c0e399f2f0edde5c1e9c924
https://github.com/wting/autojump.git @ 06e082c91805cb022900819b2e0881eeae780d58
https://github.com/minimaxir/automl-gs.git @ 62773ce361c72e890829b476ba4aa5490b000de4
https://github.com/apachecn/awesome-algorithm.git @ 2f6374fe070a4c36a5a43dad63b9d6832cb9a1c3
https://github.com/vinta/awesome-python.git @ 40cd98bd0e6fc8c87d4a53f6e390b43f378501d0
https://github.com/mahmoud/awesome-python-applications.git @ c922dc90b0ce3a6625b967ddd8e4670956d92f29
https://github.com/CriseLYJ/awesome-python-login-model.git @ f3f761cec50128376a028987bc7404cdf9953ade
https://github.com/dahlia/awesome-sqlalchemy.git @ 46bd9445726a6daea66044835be455b560b093c9
https://github.com/Azure/azure-cli.git @ 2aadf032ae306a41c692c18c871bdc9369f0987f
https://github.com/litl/backoff.git @ 229d30adce4128f093550a1761c49594c78df4b4
https://github.com/PyCQA/bandit.git @ 3d0824676974e7e2e9635c10bc4f12e261f1dbdf
https://github.com/programa-stic/barf-project.git @ 4a003e72f1dbee2723b9ece8b482473531145e8e
https://github.com/beetbox/beets.git @ ca4b101ef47c9b613865c0e6c31ea582f3e9339b
https://github.com/behave/behave.git @ 849e755f66002e4d639aa1ec026b21af3beba872
https://github.com/Qix-/better-exceptions.git @ 4dab3e218ad3bd8f40d65057d1a71641df29effb
https://github.com/bigchaindb/bigchaindb.git @ c801c833fcb8d6e9b80bf352a4e8da19ea80d78d
https://github.com/joowani/binarytree.git @ 23cb6f1e60e66b96133259031e97ec03e932ba13
https://github.com/python/black.git @ f3bb22a828495c66d8d2dae1edf45e15fc2daddb
https://github.com/chen3feng/blade-build.git @ ead074c9800fdb008607a688dc6b2ce355d4328d
https://github.com/Netflix/bless.git @ 80f3c1b4afd53a39b38be81ab6cedcf3ffb06496
https://github.com/blockstack/blockstack-core.git @ e7ef7d2d69bd3ed1b06826a9bb963b4136afc203
https://github.com/bokeh/bokeh.git @ 030172161bf29116e3f0df40304ffe21d416ac85
https://github.com/mahmoud/boltons.git @ 7a51dcf63a7d0d8d1bca8309bdb333e984ff666c
https://github.com/python-bonobo/bonobo.git @ 8325d7e24c68803df72e70b212fc1b75f419574b
https://github.com/kkyon/botflow.git @ 3c06afb8c9c8e0ac962bd2d157a79efcf05d913a
https://github.com/boto/boto.git @ 91ba037e54ef521c379263b0ac769c66182527d7
https://github.com/boto/boto3.git @ a82a48a77a0f05bb4b62900a568d6a0115b812f7
https://github.com/bottlepy/bottle.git @ a454029f6e8a087e5cb570eb6ee36c2087d26e4d
https://github.com/bpython/bpython.git @ ade9c77625e9ee0d438087ced8940b173a17f17e
https://github.com/buildbot/buildbot.git @ 7b01fca025136f209824a95d202387230f67e137
https://github.com/achillesrasquinha/bulbea.git @ 4caba8f042f1d87ec0b41ec8e14d3a458a7409a4
https://github.com/houtianze/bypy.git @ 30e3e87a52ea33c5bafd22a141f8e50ca0b6e7cf
https://github.com/kovidgoyal/calibre.git @ f27b3d7c282b7172bd2e7a06a8a4ff3724266c2f
https://github.com/graphite-project/carbon.git @ a87b9c2d757bb36da9094c188ff3d913577021fe
https://github.com/danmacnish/cartoonify.git @ 39ea84d96b3e93f0480e6d6158bea506d01278ca
https://github.com/enigmampc/catalyst.git @ 83e2e2b23c0266bde1c11e68a6acde7460c6eadf
https://github.com/celery/celery.git @ 60ac03b4956307daf3717bfdbccceab693bd9a6e
https://github.com/pyeve/cerberus.git @ c0f53a3535ac490a29119ff57b5eb3566d81bdfa
https://github.com/certbot/certbot.git @ 20b595bc9ee271e638cef3d6c7f5e7d1d9864835
https://github.com/chainer/chainer.git @ 0f6cb2d7d76196cef67e58e1b0e06f9afc9256cf
https://github.com/chainer/chainercv.git @ 7afb31f5bf2fb8d57e50ee3f4e2708634fe2f412
https://github.com/aws/chalice.git @ 4853c6c425d43bd013f52e1923b9b9535b2c2722
https://github.com/chardet/chardet.git @ b5194bf8250b7d180ac4edff51e09cab9d99febe
https://github.com/spotify/chartify.git @ e188526ea541424f096e5dfb4077086f38aa380a
https://github.com/cherrypy/cherrypy.git @ 14c12d2420a4b3765bb241250bd186e93b2f25eb
https://github.com/ckan/ckan.git @ ed12c25c40a54b1bfcbb9a3c5e6cf5e718132f9e
https://github.com/pallets/click.git @ f537a208591088499b388b06b2aca4efd5445119
https://github.com/wandb/client.git @ 960f953dabc0796d02968ac7b5b43478c157ebc2
https://github.com/prometheus/client_python.git @ 6b091aba77db44459290808368bd4ab913ef8ba5
https://github.com/Anorov/cloudflare-scrape.git @ e382d51fcb34733075d5365ca25198e3348a45dc
https://github.com/cobbler/cobbler.git @ f4c183bd463819517e51f917fd3045b26c8b1ded
https://github.com/evhub/coconut.git @ ff97177344e7604e89a0a98a977a87ed2a56fc6d
https://github.com/tartley/colorama.git @ 8aaaec561ceb230c41ccddb36802e059f6d406d8
https://github.com/commixproject/commix.git @ f829aa3f8be0bcf95768f553e599d42c47010360
https://github.com/maralla/completor.vim.git @ fe2917858325e062c07391410681d7d8e9c8bdd7
https://github.com/docker/compose.git @ df2e833cf0188b7c68796af8b1c02c37f06bc9bd
https://github.com/zalando/connexion.git @ 890fe9a17181a7bbb08638cdc476a339a711e10f
https://github.com/cookiecutter/cookiecutter.git @ 9007ae5ec54b82b97aca0b02268a12e1e11beb39
https://github.com/audreyr/cookiecutter-pypackage.git @ a9dceee39ad06e262d787b542caac3f862c48210
https://github.com/coursera-dl/coursera-dl.git @ 9b434bcf3c4011bf3181429fe674633ae5fb7d4d
https://github.com/python/cpython.git @ 53c214344038341ce86fcf7efa12dc33be9d5b45
https://github.com/muricoca/crab.git @ beb355538acc419b82beae3c6845d1e1cff5d26b
https://github.com/DataBrewery/cubes.git @ 140133e8c2e3f2ff60631cc3ebc9966d16c1655e
https://github.com/cupy/cupy.git @ a088b47a8e5f2528264009649c92b4beb437ddcc
https://github.com/d2l-ai/d2l-en.git @ 2dc1decce0f861e6e1cb3608f28d94da4bc33c6c
https://github.com/d2l-ai/d2l-zh.git @ a825be91f7f02230f92d3b3bc46173da9d02e9a2
https://github.com/mikedewar/d3py.git @ e8ee5a906768e1c08bc3415375e38a4b1c532d74
https://github.com/dask/dask.git @ 140a27b57dfe0c3a5a694e04c3c0cd07412d56eb
https://github.com/donnemartin/data-science-ipython-notebooks.git @ 5b3c00d462c6e9200315afe46d0093948621eb95
https://github.com/pudo/dataset.git @ a008d120c7f3c48ccba98a282c0c67d6e719c0e5
https://github.com/dateutil/dateutil.git @ 40924bd0392308914b01815f56d311c8478217b8
https://github.com/dcos/dcos.git @ 346f67945e44b4ea4eece5993b82b91681f12e8b
https://github.com/DataDog/dd-agent.git @ 53ce09c498325705e06cf8b56f134e152bccfdcc
https://github.com/DEAP/deap.git @ 7475911345e3a077e05adcca7a8edd14c5cadf67
https://github.com/dedupeio/dedupe.git @ 053d373aaed47201f720c5b6d1a568fc49742cc3
https://github.com/andersbll/deeppy.git @ 8cb658b33b91a0a91dea089a843941baf3f73481
https://github.com/r9y9/deepvoice3_pytorch.git @ 1c75289e47c6c6a5de976e21fc7498266a9bb4b6
https://github.com/worldveil/dejavu.git @ d2b8761eb39f8e2479503f936e9f9948addea8ea
https://github.com/myusuf3/delorean.git @ 3e8a7b8cfd4c26546f62bde2f34002893adfa08a
https://github.com/Shougo/denite.nvim.git @ 90f8367cefbb443ba0d5b363c63be087a5937d43
https://github.com/donnemartin/dev-setup.git @ d86102d761afa5cc1853078200b844212f99e234
https://github.com/dmlc/dgl.git @ bf3994eea68b5841349f1616f41d0f70123a11ec
https://github.com/spotify/dh-virtualenv.git @ 5408543dd660b6995730f63b744caa5dd033ba78
https://github.com/maurosoria/dirsearch.git @ 949751e770fcb42c807d43d2bf400a953b41b21c
https://github.com/django/django.git @ c238e65e29494042d6ccf925c0a06a3135619799
https://github.com/Fantomas42/django-blog-zinnia.git @ b4949304b104a8e1a7a7a0773cbfd024313c3a15
https://github.com/dyve/django-bootstrap3.git @ 1d4095ba113a1faff228f9592bdad4f0b3aed653
https://github.com/brack3t/django-braces.git @ b6e4139ef122cd2046cd4414adb4c5a7fca2d2ca
https://github.com/Suor/django-cacheops.git @ e26c114b82a133573471fec51a69724367995991
https://github.com/celery/django-celery.git @ 7776d90547c85440a1647c4fb8caa399de3a7531
https://github.com/divio/django-cms.git @ 006367b6787b1ec884c1e5423a0cfc1a53305328
https://github.com/joke2k/django-environ.git @ c2620021614557abe197578f99deeef42af3e082
https://github.com/viewflow/django-fsm.git @ c86cd3eb949467626ffc68249ad001746333c38e
https://github.com/dmkoch/django-jsonfield.git @ 19b62ed3c02674b2ee3d61353312ffa75be373c4
https://github.com/jazzband/django-oauth-toolkit.git @ f86dfb8a7f20065850fe3b3629e18723658f835d
https://github.com/jazzband/django-push-notifications.git @ 502b04414b08a37dd4e20e376df191fc5e9d5af8
https://github.com/encode/django-rest-framework.git @ f5470ab9e292c7321377ae1f43f85e311d94975f
https://github.com/rq/django-rq.git @ 3c5dc60f3c23fe3d27f20a2bc636e0dd00ef1b76
https://github.com/jschneier/django-storages.git @ 443cf95453bc84426862d08f3631d90ebc645117
https://github.com/jieter/django-tables2.git @ cf7bed59bc0a5e34ff986d1948aad6e549a55b06
https://github.com/django-wiki/django-wiki.git @ 1f6de542a9891d7d012cddf237e32e65afa61a3e
https://github.com/sunscrapers/djoser.git @ ebdd2f25f84df22891372afb53cc6b956917d1ba
https://github.com/rthalley/dnspython.git @ f5df40956ab8c380370b66363149908e2aaa1d6d
https://github.com/elceef/dnstwist.git @ 8fb68ab00934251f0db2f77c0ce9b259a8e91d04
https://github.com/chakki-works/doccano.git @ 4883934deab06b6df7a7f820c4d4660de450a824
https://github.com/docker/docker-py.git @ 4d8e5eb2ada3dfbffd5721271c1c7c6bec476dd4
https://github.com/Kaggle/docker-python.git @ 11dc81f96a263027ff1dc4fd126bc922f1d76bac
https://github.com/sloria/doitlive.git @ 9d25a35ef826768eab691d5c08d3db119cf31b84
https://github.com/eldraco/domain_analyzer.git @ f7db8b9adb7e3f436affba5fff51dcdfe1e99c99
https://github.com/autorope/donkeycar.git @ 449fe440ec4f8dbd66f68dcee6ccb1059b98e9a3
https://github.com/microsoft/dowhy.git @ bf6bbabce268e564ac7c343b8fac4e17aba6aeab
https://github.com/Bogdanp/dramatiq.git @ f9670adee0b11f118c26651f50f385c20fa1407e
https://github.com/dulwich/dulwich.git @ 9e0de26619ad35762a0394894c53637627039ab2
https://github.com/klbostee/dumbo.git @ ca79358a061d18df45b1ab8010cfd69f5943ef6b
https://github.com/arsenetar/dupeguru.git @ ad2a07a28915c8de41b39b0fd011129066e30fa6
https://github.com/sindresorhus/editorconfig-sublime.git @ 5abfc24dd38abedcee68d6fcf331a99b1d94131d
https://github.com/elastic/elasticsearch-dsl-py.git @ 85dafe6a3d4937b1db45204dc618ab02f57c968b
https://github.com/oliver006/elasticsearch-gmail.git @ 36f848df0503428b9fa28eb7dd3d06b11be25047
https://github.com/elastic/elasticsearch-py.git @ f0f3665e18d6e84a6396b9c3c9582674c4da2058
https://github.com/kennethreitz/envoy.git @ ab463a14da47bd8334cdf5e64f6b9dd2ba9dd28a
https://github.com/frappe/erpnext.git @ 465196b0c7382b8288298f6d8d5057306d970827
https://github.com/errbotio/errbot.git @ 79723f74f4967ee1f6d9b7ca5d406d60fdf4a81d
https://github.com/pyeve/eve.git @ f14049229d5d2df3cbd8721f5e301462cd21f113
https://github.com/Exa-Networks/exabgp.git @ 5c143e073ff2912207151d4b28c340ac2651b5b8
https://github.com/shengqiangzhang/examples-of-web-crawlers.git @ 37026d4fef1a90eac51f4ce5f7b29ee7224e059c
https://github.com/intoli/exodus.git @ 7088f7a07361f29036261b6f0b148576e275cca6
https://github.com/rpicard/explore-flask.git @ 4c3fdd941a36136e3a8779e01b0476aab5c7465d
https://github.com/ethan-funny/explore-python.git @ c8cad6fc0fe873f0c003b7d6ac7064b2e9ea2a1c
https://github.com/fabric/fabric.git @ e9939d68b734935f0c98d98817912ad7c698238f
https://github.com/ageitgey/face_recognition.git @ 6ede62f44b8962d9bbd02e3610b626d4fe24edeb
https://github.com/mobolic/facebook-sdk.git @ 65ff582e77f7ed68b6e9643a7490e5dee2a1031b
https://github.com/FactoryBoy/factory_boy.git @ 1236e078af73d80613352041a953b87c5db47387
https://github.com/fail2ban/fail2ban.git @ 80f97eaf02165960d1100b940e3337873d34734a
https://github.com/pytorch/fairseq.git @ bccfddbb58bcca41d47955cecb5386af4705590a
https://github.com/emirozer/fake2db.git @ 568cf42afb3ac10fc15c4faaa1cdb84fc1f4946c
https://github.com/joke2k/faker.git @ c412d56e6a8f3681cfa1b75ef6ed47bc9798825d
https://github.com/falconry/falcon.git @ 05ccbb1092e1e32df4edbc85a492b4bbc78adf27
https://github.com/tiangolo/fastapi.git @ 195559ccbaecb16faf7d5fc3985198be9bcab74c
https://github.com/robinhood/faust.git @ 5ec28de9d4d29ce102defddb8ea426f06016bbbf
https://github.com/imwilsonxu/fbone.git @ e7d5d3e64f4e31fb9dae1227cb9de0a3ed290c78
https://github.com/mherrmann/fbs.git @ f4f1e7f74e4add5a0bb53c347b543301a469a715
https://github.com/Featuretools/featuretools.git @ 7203f2d2e08ebe6f75938109089594f052647865
https://github.com/kkroening/ffmpeg-python.git @ 63973d0b29cd5b1db6be79f41b05763d60f24c33
https://github.com/cuemacro/finmarketpy.git @ 7dfc405ff5513c90bb0dc3d1c06ff380ee539997
https://github.com/nubank/fklearn.git @ f9a42d38db8d7b78371e05c49d497f3b858ffd13
https://github.com/mailgun/flanker.git @ 6ca60e97ca017a188d952c76617101ed718c4e68
https://github.com/pallets/flask.git @ 6d0e79b33afe47525958dc23c1ebb2eea70f25fe
https://github.com/johnwheeler/flask-ask.git @ fe407646ae404a8c90b363c86d5c4c201b6a5580
https://github.com/lepture/flask-oauthlib.git @ 2547233e8e75e9449ad06645e5300a599f25e5ec
https://github.com/noirbizarre/flask-restplus.git @ fe085c84794bc3398f1616738e2b72fcb9bd8363
https://github.com/pallets/flask-website.git @ ddcd07d1e604c6c500b1a4bb6621a12503890031
https://github.com/flaskbb/flaskbb.git @ 8c5ce1751c6bec8544abf0f9a2120ddd01e837e3
https://github.com/mjhea0/flaskr-tdd.git @ 5a9d95cd64422450f949f4d3bb785054e7ba260f
https://github.com/miguelgrinberg/flasky.git @ 60252375f8660d034680725db24301c594ce69e4
https://github.com/flexxui/flexx.git @ aff076bf93762d6ba1f959b630d79e6b594a6a31
https://github.com/python-visualization/folium.git @ 0767eb953a1062140f3db919feeb0bc82d853bd6
https://github.com/fonttools/fonttools.git @ e1f0d1ae09c84c60d0492a075cff1dcc17fedf54
https://github.com/bethgelab/foolbox.git @ 3aa87ceccb03f880a9c547ecea35fcf18cd3955b
https://github.com/spulec/freezegun.git @ d414467b7a9daf16e1f4810f5d08cb17fff66ad4
https://github.com/freqtrade/freqtrade.git @ d055dc0c6e0aa24297e5309eee7ea7e511bf9e51
https://github.com/Manisso/fsociety.git @ 97b87ff5c92dc13b34eed86e7acf6d8a5b2faf07
https://github.com/ajalt/fuckitpy.git @ 0b9c0df8e597d89cab4d8c12eec9b8a0e2f2b4fc
https://github.com/fighting41love/funNLP.git @ bf10527534740d3185be5e9b5fd25a6de0014ecc
https://github.com/Suor/funcy.git @ 01c577097d66582716472cbcdfba9a5a8fd8ea07
https://github.com/gruns/furl.git @ 895535cb27d0f33655e4c4f5cad6261f2150e0c8
https://github.com/seatgeek/fuzzywuzzy.git @ 778162c5a73256745eb6ae22f925bc2dbcf7c894
https://github.com/gaojiuli/gain.git @ 2c8160c92943837613a773f681fb190a8c434bb2
https://github.com/cyrus-and/gdb-dashboard.git @ 04d60768e6d558d5d9898b8455f7055b9b59d48e
https://github.com/hugsy/gef.git @ ecd6f8ff638d34043045df169ca6062b2fb28819
https://github.com/JinnLynn/genpac.git @ 2f466d28f403a9a5624e02edcd538475fe475fc8
https://github.com/RaRe-Technologies/gensim.git @ aab6c74f50e205ae46aafa1b70553d74f9769fab
https://github.com/DenisCarriere/geocoder.git @ 39b9999ec70e61da9fa52fe9fe82a261ad70fa8b
https://github.com/geopandas/geopandas.git @ 682a1ba5283386a007f2c8f6cdfa06d712f7544a
https://github.com/gevent/gevent.git @ 0283cffee5d3b2e0fe15e76982c5cf13180c1772
https://github.com/yhat/ggpy.git @ b6d23c22d52557b983da8ce7a3a6992501dadcd6
https://github.com/git-cola/git-cola.git @ 761a02cf0dee0d17392cd2c2fd4b02fce9e179d0
https://github.com/mhagger/git-imerge.git @ 002b8bd9df0f3ce9e09ab142b10da5df4051e715
https://github.com/erikbern/git-of-theseus.git @ ed24f0abb1fc94b89ff01912c5e43c1865671e86
https://github.com/gelstudios/gitfiti.git @ d9af21cc6b472a5aa5120b68c796fdbb09f7058f
https://github.com/presslabs/gitfs.git @ 8d83a7a72d3429be5bb85a8e5857b77c4cbb7241
https://github.com/donnemartin/gitsome.git @ d7c57abc7cb66e9c910a844f15d4536866da3310
https://github.com/nicolargo/glances.git @ f8e036ee252aec41ca3118bd93b88ef73375831d
https://github.com/charlierguo/gmail.git @ 4626823d3fbf159d242a50b33251576aeddbd9ad
https://github.com/simon-weber/gmusicapi.git @ efa6979cd47f6048010d13031b4c78028bb14168
https://github.com/gaubert/gmvault.git @ 61a3f633a352503a395b7f5a0d9cf5fc9e0ac9b4
https://github.com/keredson/gnomecast.git @ 3ff24dbea65197c405391ffe6604c19084fb8e46
https://github.com/osbzr/gooderp_addons.git @ 2241591258ce075f7967045ffefcfd3fe460b859
https://github.com/hardikvasa/google-images-download.git @ 0d2bf8f17b5a8806d90df7258e7a172aa0cb7963
https://github.com/googlemaps/google-maps-services-python.git @ 6d1a2b84fbd76a46a87bea9a626e087059589997
https://github.com/jrfonseca/gprof2dot.git @ c1e3ff487b81abfee6b25862c1ffd051f4205c1e
https://github.com/wookayin/gpustat.git @ 25ebcd4894e4780805dc2ffa54e6594cc0dec6ae
https://github.com/lorien/grab.git @ deecba0dfe3dd33074207e648ccac3e4371302e7
https://github.com/graphql-python/graphene.git @ 4170e73251026621834836678c48b68ece7c76f4
https://github.com/graphql-python/graphene-django.git @ 40ae7e53ec4d8be5e540ab26e110506733ea2b9b
https://github.com/burnash/gspread.git @ 0e8debe208095aeed3e3e7136c2fa5cd74090946
https://github.com/benoitc/gunicorn.git @ dc7b5d5c4876b49f86ea2460698a335d0f5ef7c9
https://github.com/hypothesis/h.git @ 6f8791603b4aecc2cb7169690eeb9b73259817ea
https://github.com/h5py/h5py.git @ 596748d52c351258c851bb56c8df1c25d3673110
https://github.com/manrajgrover/halo.git @ f136dfe480225187343d425bab340adecad8f6b0
https://github.com/tdryer/hangups.git @ b1db5cd450c4ebf20dee72896310f14c0967d76a
https://github.com/ofek/hatch.git @ ddf99b1de6fe225326b3af305c9610bc891b9f6a
https://github.com/healthchecks/healthchecks.git @ 3eef3c982f240f49c569f861a21e686ca2f99d1c
https://github.com/hmmlearn/hmmlearn.git @ 202e415ecc252095dee8a03607243bbfffb0e334
https://github.com/pyviz/holoviews.git @ 480a5e593e4792eeef774e7bacff993e2c8d536d
https://github.com/home-assistant/home-assistant.git @ e8d9fe0aa801eed8e3b2b471bf71e099479ea006
https://github.com/nickstenning/honcho.git @ f3b2e1e11868283f4c3463102b7ed3bd00f26b32
https://github.com/StevenBlack/hosts.git @ 5f772618f78f1061945bc4331f58ba6b6cc781b7
https://github.com/eliangcs/http-prompt.git @ 189321f25e3526fa1b79a9dc38c317892c478986
https://github.com/postmanlabs/httpbin.git @ f8ec666b4d1b654e4ff6aedd356f510dcac09f83
https://github.com/jakubroztocil/httpie.git @ fd6e87914ca70f0825f47d226c1454e9a9a191bc
https://github.com/reorx/httpstat.git @ 2a01ab9496fae09018092383d97b54962d9aaf81
https://github.com/tensorflow/hub.git @ f9d5bc47fb4a04d5b1346bebe1abb4297331faab
https://github.com/Netflix/hubcommander.git @ 0d2a7c101a40e5758c098effc3d2263b7f7ef59a
https://github.com/coleifer/huey.git @ f4c766a40c9c188356f12b1ccf79f9fc27d3352f
https://github.com/hylang/hy.git @ 0531f056aaf896b2b2f249b07b4b8f92b07df073
https://github.com/hyde/hyde.git @ 7f415402cc3e007a746eb2b5bc102281fdb415bd
https://github.com/hyperopt/hyperopt.git @ 762e89f14af8a6bacbcf258f8b5db063e297bcca
https://github.com/ContextLab/hypertools.git @ b76c7ac8061998b560e969ff8e4f4c915088e7a0
https://github.com/HypothesisWorks/hypothesis.git @ cf8a40f3c4f0387888613de9b78bb155e128a6a8
https://github.com/gruns/icecream.git @ d83727b6fbfb1a2c47e4854836d45ccbf6c8e7dd
https://github.com/pytorch/ignite.git @ c92838c950699839c37f57bb50f79f84ecb71fc3
https://github.com/EdjoLabs/image-match.git @ 33682eb3c1217e2f81fa689a0e9af1d4910db45a
https://github.com/scikit-learn-contrib/imbalanced-learn.git @ ffdde80a03ad387cc82b65686a476acecb03a526
https://github.com/benfred/implicit.git @ 32cc638b9caa91059750c25706e7ff951e470abf
https://github.com/jrosebr1/imutils.git @ 4430083199793bd66db64e574379cbe18414d420
https://github.com/kennethreitz/inbox.py.git @ 493f8d9834a41ac9012f13da5693697efdcb1826
https://github.com/influxdata/influxdb-python.git @ d5d12499f3755199d5eedd8b363450f1cf4073bd
https://github.com/instagrambot/instabot.git @ 8153ae6121535749d3679f5611d4386e271faab7
https://github.com/instabot-py/instabot.py.git @ ce059e998c4dd0e979c3da6f8590c9dd6c9b6b2b
https://github.com/donnemartin/interactive-coding-challenges.git @ e0bde79ddd4e4283e422c089e816968ab124095c
https://github.com/eastlakeside/interpy-zh.git @ 742129689d2e2048aead521581d8f929a3c8860c
https://github.com/pyinvoke/invoke.git @ 96771fd879a791c91874076959d7e6af4961f589
https://github.com/gotcha/ipdb.git @ 72c60ba55bed2a42f62b704d15488710ac4eb3af
https://github.com/ipython/ipyparallel.git @ 2b6d17edc25f963ce3033eefc633a0b881579d99
https://github.com/ipython/ipython.git @ 223d17f2e85507fc0ce8be1e0bd25ce0afea1c62
https://github.com/timothycrosley/isort.git @ a1c82f26896f117ac511b16a999fe5b3212f5f9a
https://github.com/daleroberts/itermplot.git @ 5e21da644c923a25cc5ff1f5540dba6f771e2905
https://github.com/pallets/itsdangerous.git @ ea267c1d3b16cf1fffd3c21d0ea174fc8bcbe73c
https://github.com/cea-sec/ivre.git @ 778f0f6540f17a8923cf923cfa0dac522a19dc87
https://github.com/google/jax.git @ c519d561b6f93ee355b5f5544822f6c06ecf1368
https://github.com/davidhalter/jedi.git @ 4c132d94b979b56d3c7bb229b619b60b7faccc66
https://github.com/jamesturk/jellyfish.git @ 713a432f0435ee2060923694df7904d0371f2c4a
https://github.com/pallets/jinja.git @ 5b3d0c3d54508ac415897f26c0577db4ea4b0c04
https://github.com/joblib/joblib.git @ b883dc2de5fa45723589139a4d331b717a15c809
https://github.com/maebert/jrnl.git @ d402155878dca6901156488a96babaa84555d5a5
https://github.com/Julian/jsonschema.git @ 3ca4262661edfbff2dbf2e5038d872a9b7f8df3a
https://github.com/jupyterhub/jupyterhub.git @ 276ef261613400ff75c370d50160c3cc88017ff7
https://github.com/dpkp/kafka-python.git @ 279a7dd85d5d15f8fffde95e0a2425cb8a2d4fe3
https://github.com/python-zk/kazoo.git @ 88b657a0977161f3815657878ba48f82a97a3846
https://github.com/keras-team/keras.git @ f06524c44e5f6926968cb2bb3ddd1e523f5474c5
https://github.com/amir-abdi/keras_to_tensorflow.git @ 88e0a2bf9a18f40978e8a2ef57498502eb9c1e3c
https://github.com/boppreh/keyboard.git @ dbb73dfff484f733d5fed8dbc53301af5b6c7f50
https://github.com/pimutils/khal.git @ e2e48c4f0c90c9e5a8893ec204a618a7ea6de34e
https://github.com/k4m4/kickthemout.git @ 9238b1bd88a25bd0709a195e599037f1acca9551
https://github.com/kivy/kivy.git @ 8b53e56bc644ea16442defcc970bbf218c16d74f
https://github.com/celery/kombu.git @ 052f7601d3a1e09263cc0ebda7ef8c16e6b90175
https://github.com/cloudnativelabs/kube-shell.git @ adc801d165e87fe62f82b074ec49996954c3fbe8
https://github.com/joealcorn/laboratory.git @ b8e81888b8ad509cef7ce1fef5e4defd10923668
https://github.com/chiphuyen/lazynlp.git @ 6759415fc5d69fc5b0f0c12547e75243d29c8a85
https://github.com/lbryio/lbry-sdk.git @ abf2ca40a2c444d7927d245b58a2e126be03d7c7
https://github.com/csujedihy/lc-all-solutions.git @ f92bc5de85216487d2908e3e18d8afb2d89fd04c
https://github.com/jerry-git/learn-python3.git @ 08ea8b70d3705cd58e317bc01269f8d306d8fba6
https://github.com/qiyuangong/leetcode.git @ 08e37c4c8ccc870868cf7a41390236459f159bdc
https://github.com/apache/libcloud.git @ b2a0d5c5ac9238ddf1fa5a36a314e6f27ec5a1de
https://github.com/CamDavidsonPilon/lifelines.git @ efad7dd60ad7c9ca1cb2e18cca4253008388f333
https://github.com/locustio/locust.git @ 4b1b304800ac8b6b87f2165bf934dad4e8eedbb4
https://github.com/getlogbook/logbook.git @ 185b9ed959f2a41b605bbd93bdbd83ed9efbc5bd
https://github.com/instacart/lore.git @ 0367bde9a52e69162832906acc61e8d65c5ec5d4
https://github.com/spotify/luigi.git @ 94c5df1827ca62e4d30dca6aa74529cc1c794098
https://github.com/tryolabs/luminoth.git @ ad27c535576d544adc868b5bb9ce2269bf04c22c
https://github.com/lxml/lxml.git @ 6beef451a6690796d13fc3d2a19321434b880d16
https://github.com/BayesWitnesses/m2cgen.git @ d788566e66c22949303c4ba819156566ce5b2f48
https://github.com/machinelearningmindset/machine-learning-course.git @ 105f5df5167e51b155af6eb359285aa6bdddecc0
https://github.com/lazyprogrammer/machine_learning_examples.git @ 1cdeb4621a5fb2da1041fd311b40e149c152bdf9
https://github.com/stamparm/maltrail.git @ 4f1697afacc5ba4653d3321eb37d65ee477535cd
https://github.com/3b1b/manim.git @ 41792fdb5f9578c7e49455e19416b8474f29f2a8
https://github.com/trailofbits/manticore.git @ ac113a6a109fcda9ef04753f697dbbe20c3c045b
https://github.com/Python-Markdown/markdown.git @ d0d71317cd438ccd1094a43c7b37ea54a1f38117
https://github.com/mars-project/mars.git @ eb93167cc5cedb62ad959ba4c77af1ee14d26dba
https://github.com/marshmallow-code/marshmallow.git @ 1d4d4e5b70a33fe671aceacc75b34455987d52fb
https://github.com/MasoniteFramework/masonite.git @ 8d3f1f2ce493b5de769abe4655ca4d49f99e51ef
https://github.com/matplotlib/matplotlib.git @ ce72670a62abcc53064bbbb0a66224a17297d290
https://github.com/pythonprofilers/memory_profiler.git @ ad64e49aed8db710b0b8ae8cd1694b5f95ab5540
https://github.com/cea-sec/miasm.git @ 812e094b866b06c74ab4383018f672735b1e3450
https://github.com/miguelgrinberg/microblog.git @ 34c128eca2b935d252fb442a4bf907d370d0409f
https://github.com/djrobstep/migra.git @ 5bfc7146eac2b0f591e2600c51a5d172e9fe102b
https://github.com/lk-geimfari/mimesis.git @ 2cf113650029c0d84516b399d04880e5833fe5bd
https://github.com/mining/mining.git @ fa3ea8bc32c43a0860bacec46446a93580da13d8
https://github.com/ResidentMario/missingno.git @ 1d67f91fbab0695a919c6bb72c796db57024e0ca
https://github.com/mistio/mist-ce.git @ f73ab41a741b55beb6b3530e571bf58d9f6a700d
https://github.com/lepture/mistune.git @ f7976152bd1c5bf7bd7aa0d9367c17d8b172d350
https://github.com/xdavidhu/mitmAP.git @ ab099ceef9967859db1ff8bfff91468f142c29fa
https://github.com/mitmproxy/mitmproxy.git @ 8353f4a55afeec9d30727d91d642e8b8af4040f8
https://github.com/mkdocs/mkdocs.git @ a84b5a27df9b0ed90c4718871e4b60d8735c416b
https://github.com/rasbt/mlxtend.git @ 87cfbf95ba91b5629e546d741a1eaeece8daccc6
https://github.com/modin-project/modin.git @ 795eddec8e6a2688337207ddcd77d211a5e2b648
https://github.com/modoboa/modoboa.git @ bb78d6b5e21adc95d3a7e567d8dee500d121b2a9
https://github.com/ansible/molecule.git @ eb6666c77218cbc028f3dc7dd4e110c742e41029
https://github.com/mopidy/mopidy.git @ 969d9a2ac468e088e30c31ffbfdf342d6ef18cfd
https://github.com/Zulko/moviepy.git @ 6518c89daf7dc6dfaffc97ce5136a5d245ce580f
https://github.com/msgpack/msgpack-python.git @ 05ff11dbcc8181cc781b121e46e76a01258a32af
https://github.com/darknessomi/musicbox.git @ 9d58201fa2fefcee99d34d2c7fcc7a57d1e45937
https://github.com/dbcli/mycli.git @ 05a0e4ad9523d839c610574326030ad180acaafe
https://github.com/MycroftAI/mycroft-core.git @ 63c3737f98f1470e36d965f88c03a0828223d622
https://github.com/python/mypy.git @ b724ccaadb0da32ca5d26f278f26cb3185f50b82
https://github.com/PyMySQL/mysqlclient-python.git @ 6f5f48b76c4e0b81565b5b9221a6728ffb590b0a
https://github.com/NervanaSystems/neon.git @ 8c3fb8a93b4a89303467b25817c60536542d08bd
https://github.com/ab77/netflix-proxy.git @ 59e1476924900f6b5890afbc61d081cbc0ff3db4
https://github.com/networkx/networkx.git @ 9835f96401935ea252c11fba2834db3a4f321f22
https://github.com/cysmith/neural-style-tf.git @ a2c374f9ee2938f0022e1e0b720f4eb28cf7d0a8
https://github.com/andersbll/neural_artistic_style.git @ 94b21acca47db89a06b095c48f0c3c69d424144b
https://github.com/huggingface/neuralcoref.git @ 3d12574a9e9474060d8bfbbe3fa8751e9738a3fa
https://github.com/karpathy/neuraltalk.git @ c36bd0aa23907638a1217f03a13bdba5e1a8cada
https://github.com/facebookresearch/nevergrad.git @ 830a07280431100d6e79721dfd854a7f912dffd4
https://github.com/codelucas/newspaper.git @ 9b89046d076b244fef006aee1a485b1f6e537bdf
https://github.com/getnikola/nikola.git @ 45d9b0e75d9004e06205b9788dd65a4c565a20ce
https://github.com/mdipierro/nlib.git @ 73867064fdd24550e06016b9787967f74f2c48b6
https://github.com/NervanaSystems/nlp-architect.git @ 5f67f695cdf1f01efb32cf4fe9c22648ef1dad47
https://github.com/nltk/nltk.git @ 199e76466326d03e3540e9ac6c1a09ffc7dc70a2
https://github.com/ekalinin/nodeenv.git @ 357b6a8ff5345463a4e9a7be44b34827a32b74f7
https://github.com/nose-devs/nose.git @ 7c26ad1e6b7d308cafa328ad34736d34028c122a
https://github.com/pydata/numexpr.git @ 8ea8c7406c85c2e794cc0bafd180f0edcf0d690d
https://github.com/rougier/numpy-100.git @ 7c2629508e3cf656264aabb8c5a2869dd9c02dbb
https://github.com/nyaadevs/nyaa.git @ 90607d6993316917676ec19dd6812c25184850de
https://github.com/oauthlib/oauthlib.git @ 76d8d3426004e3a14d372444c56f764ad71937e0
https://github.com/OfflineIMAP/offlineimap.git @ 06ed00a2112f27dc7fc81a2444eb7f5afde062e1
https://github.com/micahflee/onionshare.git @ 9a327f26eaacad79abf535cc30d52d5ed735ae05
https://github.com/openrazer/openrazer.git @ 56bb81b50b2754e35fedb112569bc3c868346f4c
https://github.com/oppia/oppia.git @ 67df2217e39cb8c55c2d2bfbce57ef96d1db594a
https://github.com/biolab/orange3.git @ 92899cb82270779ffebc7df7aae43eec9bde3096
https://github.com/gboeing/osmnx.git @ eebbca0ed1d59a6dfe07c90493d54c0beab45145
https://github.com/owtf/owtf.git @ fad8c9c3339d8493d9af652237e60b37724c5758
https://github.com/pandas-dev/pandas.git @ 3e4f000ea5fd05c85b2b0f45bc16b1943a0df555
https://github.com/pydata/pandas-datareader.git @ b1b54d6b3c93eeb64fd45005e6e3a6bfa8f445df
https://github.com/pandas-profiling/pandas-profiling.git @ e67e61c4bc56f69547e12509c1a0784fd74d89cb
https://github.com/nteract/papermill.git @ c488ace3dc43ce47120500b45ef692514553e87a
https://github.com/openpaperwork/paperwork.git @ c2030d9759c40304ab4373efd839a8cb2ea3fc7d
https://github.com/paramiko/paramiko.git @ ccf48a12f35db3c4becbb4b2e695a445da983f24
https://github.com/erikrose/parsimonious.git @ 12263be5ceca89344905c2c3eb9ac5a603e976e1
https://github.com/clips/pattern.git @ 5b85d998c30ddc6772b56310713530224466083a
https://github.com/ehmatthes/pcc.git @ f555082df0f8268b8f269e59a99da8ed5013f749
https://github.com/euske/pdfminer.git @ 8150458718e9024c80b00e74965510b20206e588
https://github.com/WZBSocialScienceCenter/pdftabextract.git @ ce557748a5f7b7ab8e51753cc1cdd55d81dea2dc
https://github.com/longld/peda.git @ f76c34d5e0c1f8e5603d5f03a794d096507c402e
https://github.com/coleifer/peewee.git @ 32376036231712e359eca2f0915846fb5f461cd7
https://github.com/getpelican/pelican.git @ 80540281bc245ca02933682f8b54be2d49a35226
https://github.com/sdispater/pendulum.git @ 0962a6e6e631416001c6b9abd6da2b9d0cac947f
https://github.com/python/peps.git @ 5f39f0648469d20851bc52bb3aea5c0c991beb9f
https://github.com/persepolisdm/persepolis.git @ 4d6518b67453debac82ccaf63523d0fc9c687b4d
https://github.com/pantsbuild/pex.git @ f5e00ad07a4943b101b4d17f94a1146856cfb585
https://github.com/pexpect/pexpect.git @ a803933ed539e521169c8093e77639655b9b9f3a
https://github.com/dbcli/pgcli.git @ 10cc4ce2b9e1d745f3be91373f48ef6ea9ca7f88
https://github.com/pgmpy/pgmpy.git @ c34ccd7be1df4d4f573a7edfe519e8b4048d3695
https://github.com/waveform80/picamera.git @ 93a0808b8a4a22c848958385818b6ed26955216f
https://github.com/metabrainz/picard.git @ d141f019c2b88ab6a3a21c04110dad0522e36616
https://github.com/pika/pika.git @ f7c106743fa4d7cf8f2ee8e9f4aec4664f554e61
https://github.com/pinry/pinry.git @ 6a86482512ac5c4f55766911e3646cb5012d836b
https://github.com/pypa/pip.git @ d641b54436661713f5db0a82514512e0ec689eaa
https://github.com/jazzband/pip-tools.git @ b37b91d251f7c7e590047f902e6f51e9a49d276c
https://github.com/pypa/pipenv.git @ 4c003521052d3b607be5abedf989744a5c172bda
https://github.com/lancopku/pkuseg-python.git @ 4f240be0bde28ef5aed314483301550a27f88a8f
https://github.com/fengsp/plan.git @ 1e976dcfd7cbe4ae7f95a4ff48f7e40a369ca8ee
https://github.com/platformio/platformio-core.git @ 0a907627beb46a7403818bd14d38cd4a4aee3e8c
https://github.com/plotly/plotly.py.git @ 3be34f77e29f42229f92887c3541811b6fa1bb41
https://github.com/has2k1/plotnine.git @ 840c28f93215e02bb6932703d77423081d4fce68
https://github.com/dabeaz/ply.git @ dca6c606d63d4729a395f30953456b0f00d4f443
https://github.com/sdispater/poetry.git @ 909424f84b0f1de2e10bb14bc261d6b26208ba63
https://github.com/powerline/powerline.git @ 5d82d544f3366a214732aeb8f781d50ced38ceef
https://github.com/b-ryan/powerline-shell.git @ a9b8c9bb39dbfb7ec3c639e497b5a76fa6dcb8cc
https://github.com/praw-dev/praw.git @ 3756dcc4190dc5d6faab7f850334193a6cdb126a
https://github.com/pre-commit/pre-commit.git @ 0cf2638b3b6a2cfde89cb7013e61b2d4a3e12875
https://github.com/jdf/processing.py.git @ 0e6e483e9c123a6bb4ad031747ba3c6bf2804dc2
https://github.com/facebook/prophet.git @ df8e39ae15a07ed7635a94a837247582225548fa
https://github.com/PyCQA/prospector.git @ bf1930e7166012c84e730caa44fd43b3f852c876
https://github.com/jhao104/proxy_pool.git @ 555483201cb539729b4b37480720519729bf52b7
https://github.com/giampaolo/psutil.git @ c10df5aa04e1ced58d19501fa42f08c1b909b83d
https://github.com/psycopg/psycopg2.git @ 4d10f1235fed1c0aa5958cc4a9248688c3345aad
https://github.com/prompt-toolkit/ptpython.git @ 686d308acc8190c9462731d75f91856067cb5161
https://github.com/inducer/pudb.git @ a4f80c1e9ca6adb7489676ff5b531ef603799afa
https://github.com/quantmind/pulsar.git @ fee44e871954aa6ca36d00bb5a3739abfdb89b26
https://github.com/n1nj4sec/pupy.git @ 4b78dc582526294141185c3c1c602cc00dc9c0b1
https://github.com/pwndbg/pwndbg.git @ 97c5ccb4197e6cb0042740a7bf378d4104a79717
https://github.com/Gallopsled/pwntools.git @ c15afc592a94a5fd4c1255d2ce0137be38164a66
https://github.com/rbgirshick/py-faster-rcnn.git @ 781a917b378dbfdedb45b6a56189a31982da1b43
https://github.com/ssut/py-googletrans.git @ 4aebfb18faa45a7d7817fbd4b8fe8ff502bf9e81
https://github.com/tyiannak/pyAudioAnalysis.git @ e3da991e7247492deba50648a4c7c0f41e684af4
https://github.com/eternnoir/pyTelegramBotAPI.git @ 151880f3919e51692008e635781ef758560f3379
https://github.com/pybuilder/pybuilder.git @ 9a98c2de8dcf5cba53d1833f20a24e23d08bcf84
https://github.com/gak/pycallgraph.git @ 13daf8393424b59440c19148cf167159bc27b6e8
https://github.com/balloob/pychromecast.git @ e437e8708011a33522ab860e502fafa67560ff84
https://github.com/PyCQA/pycodestyle.git @ 3b258c375c6392b1475a487c0961cf7dbe03f838
https://github.com/richardkiss/pycoin.git @ 97b58f27c9185a2d9697cf00dac761ff991557e5
https://github.com/eliben/pycparser.git @ 8a951e2155435b34224b6805186047ca28d87420
https://github.com/traverseda/pycraft.git @ 24d6b97cd0c1c4649b86d91d4bb419834a03bdad
https://github.com/dlitz/pycrypto.git @ 7acba5f3a6ff10f1424c309d0d34d2b713233019
https://github.com/samuelcolvin/pydantic.git @ 010ba38dc197f0c37adc32c9a74029cef061a72a
https://github.com/pyecharts/pyecharts.git @ d6eba30123ddd9eaaade2c971f3ee8886e78dd35
https://github.com/RJT1990/pyflux.git @ 297f2afc2095acd97c12e827dd500e8ea5da0c0f
https://github.com/ulope/pyformat.info.git @ a1c121275553bb110befddb63ec540f9339acbf9
https://github.com/Kozea/pygal.git @ 5e25c98a59a0642eecd9fcc5dbfeeb2190fbb5e7
https://github.com/OmkarPathak/pygorithm.git @ 20546c9c9b80211ebe3609f51f1c45429909e0bf
https://github.com/pyinstaller/pyinstaller.git @ 5d872d3ee5cc4d963dcf695ac6638bc9b974a2ff
https://github.com/pyload/pyload.git @ 20577d84868e6fdee090fd8cf32e3780bdf333f0
https://github.com/yzhao062/pyod.git @ ec533338037092d4c520bed6b046adea1669f7f4
https://github.com/mkleehammer/pyodbc.git @ 45395fe723b837e836643897ff3df57034c05b22
https://github.com/gawel/pyquery.git @ 2351446c56d5c3df93e3fd81a2b828cf00e3b648
https://github.com/Pylons/pyramid.git @ d32e4775e6da03720a9d3b239efeec956101e954
https://github.com/lmacken/pyrasite.git @ d0c90ab38a8986527c9c1f24e222323494ab17a2
https://github.com/google/pyringe.git @ 76dff5d1ac29cd5e7bf32677654a83291a15ad8a
https://github.com/pyro-ppl/pyro.git @ be0fd0fbdcab57a7900753e8093926f2a4f0352e
https://github.com/pyserial/pyserial.git @ f620b4727b67c968ba27a601ad76b57d2369f6d4
https://github.com/crazyguitar/pysheeet.git @ fb6d7c774713a390b710dbd01910236cde13098d
https://github.com/binux/pyspider.git @ 3fccfabe2b057b7a56d4a4c79dc0dd6cd2239fe9
https://github.com/dropbox/pyston.git @ f7e8fcf7d57c624da5ac8a8be7d0d55c260ff32e
https://github.com/python-security/pyt.git @ efc0cfb716e40e0c8df4098f1cc8cf43723cd31f
https://github.com/madmaze/pytesseract.git @ 2827247582a442f97379484696a7e9b51aca4b11
https://github.com/google/python-adb.git @ 0e507956dce7eca2e1e2fee066e9aa6a0a393f5a
https://github.com/sammchardy/python-binance.git @ 49d96dfc21ea9525a4aabcd822821053193a2890
https://github.com/petertodd/python-bitcoinlib.git @ 286e7d73d813e15c2dc8868cbf446c4559351887
https://github.com/jaybaird/python-bloomfilter.git @ 2bbe01ad49965bf759e31781e6820408068862ac
https://github.com/juliangaal/python-cheat-sheet.git @ 3a59416216ace23a0a1b2c87d3fea21de9ead596
https://github.com/gto76/python-cheatsheet.git @ 4e83b16542f70adf5e05d794dbc1dd80f120dc1e
https://github.com/dabeaz/python-cookbook.git @ 6e46b78e5644b3e5bf7426d900e2203b7cc630da
https://github.com/henriquebastos/python-decouple.git @ 24cc51c7880b79d81b5a75c2d441a41428792aa6
https://github.com/python-openxml/python-docx.git @ da75fcf01f7f322e846e2ac3e1936aedd766acc8
https://github.com/theskumar/python-dotenv.git @ a7205a4faf82df4fd1940a5585faa2c0b425b10f
https://github.com/datastax/python-driver.git @ 745c517151085f5a2cf7d92ccc4480d00008a9e1
https://github.com/mshang/python-elevator-challenge.git @ 5dcbb189fd36950ca91f893b8c7e62b766126ab4
https://github.com/google/python-fire.git @ b6f6b3ab7d16799a7f32b1bc278280dde2b7ebf6
https://github.com/kivy/python-for-android.git @ 06b595888150d35e221a65157b8afebb9d0a48ce
https://github.com/LuminosoInsight/python-ftfy.git @ 476acc6ad270bffe07f97d4f7cf2139acdc69633
https://github.com/PythonCharmers/python-future.git @ e12549c42ed3a38ece45b9d88c75f5f3ee4d658d
https://github.com/facebookarchive/python-instagram.git @ da51708ed59e8e3d602b4a3c7389a66905f57677
https://github.com/palantir/python-language-server.git @ ded6489ad79851025c3d8b2432d36c519b6d7622
https://github.com/trentm/python-markdown2.git @ 7c1825529bf68ad4086d9d7494ea6a202d391d2c
https://github.com/python-mode/python-mode.git @ f61b74a062c74f2af6e593e2722e500c716f6f9b
https://github.com/noplay/python-mysql-replication.git @ 5e3e1df234c818f5de84ebb9c78e213582074c54
https://github.com/faif/python-patterns.git @ e13574bc73e016963237355c678f88b34406904f
https://github.com/daviddrysdale/python-phonenumbers.git @ dc10a8be5f26f40f3827a0310d81fc702572963a
https://github.com/mozillazg/python-pinyin.git @ ce590a246900924d041328b5903d02a868bde62a
https://github.com/prompt-toolkit/python-prompt-toolkit.git @ 212c72e7d67cea15e9dbe69f02dfb36f39f7348a
https://github.com/lincolnloop/python-qrcode.git @ 92e3f59be274899fb3c0c09de3c8e0b2213eb181
https://github.com/markfinger/python-react.git @ 8a44adf0d9d2bb1078d759c1fae219b75005a024
https://github.com/realpython/python-scripts.git @ cb448c2dc3593dbfbe1ca47b49193b320115aae5
https://github.com/watson-developer-cloud/python-sdk.git @ 0912754b39489ba0b5c8077d7f69c1979c454815
https://github.com/slackapi/python-slackclient.git @ df5351f78daf7e7dd1d8ff605bab094859c3ada3
https://github.com/miguelgrinberg/python-socketio.git @ 5e7c4df9753abd4fc6031a6020284d8f9523ed72
https://github.com/grantjenks/python-sortedcontainers.git @ 626ed57d21bfbe36c6581b6691fccf9e5a7cba8c
https://github.com/Jack-Cherish/python-spider.git @ 31b95a08e122b7617d6bd1197de2c91baaa96388
https://github.com/python-telegram-bot/python-telegram-bot.git @ 9d005d5124eca1787c70a09b471c9450238abf83
https://github.com/yidao620c/python3-cookbook.git @ c2cd8c66e1fd637d5fa7c49afc836c937a1862c4
https://github.com/gregmalcolm/python_koans.git @ 75b749221afea775b9c23d84a26b9790ea7bd09e
https://github.com/jameslyons/python_speech_features.git @ 40c590269b57c64a8c1f1ddaaff2162008d1850c
https://github.com/apachecn/pytorch-doc-zh.git @ 5af39fc3335854feea92f1a2a60b54a981851de4
https://github.com/nficano/pytube.git @ 7e0cd4e8639ab5754227eafa8a98613939c8b61a
https://github.com/google/pytype.git @ 86c5b0d6c5d931790182809a86b86385b71b7200
https://github.com/pyusb/pyusb.git @ ffe6faf42c6ad273880b0b464b9bbf44c1d4b2e9
https://github.com/prompt-toolkit/pyvim.git @ b6e82d98dc2698b1f356ad99c89aec65ccf22bd0
https://github.com/vmware/pyvmomi.git @ 3ffcb23bf77d757175c0d5216ba9a25345d824cd
https://github.com/r0x0r/pywebview.git @ 72e1d1a6751646a8db5521a051787b51af72936d
https://github.com/pywinauto/pywinauto.git @ 21bbb13c70157a727294659ef1c5eb945a512c33
https://github.com/neozhaoliang/pywonderland.git @ a4858521437c1eef1f155e8f4119e1209e60d085
https://github.com/zeromq/pyzmq.git @ ccd90032060519f624eede29ad33d78d46af89ff
https://github.com/harelba/q.git @ 02821fe1c41bf64c715ff86f66cfa1e6a2a8c403
https://github.com/pandolia/qqbot.git @ cf39645daa10a8a420129165c0387cb320aecb93
https://github.com/sylnsfar/qrcode.git @ 0d50b3e2e38e65daac023d93209ed51e85154fc9
https://github.com/qtile/qtile.git @ 96ac866e54500836f29d2d756391a59d88a4fd97
https://github.com/QuantFans/quantdigger.git @ 389c3459c616e64e0367acc510270a1a64d1197f
https://github.com/machinalis/quepy.git @ c0a83fab9b11056f6951ee65046a72ac5d025136
https://github.com/qutebrowser/qutebrowser.git @ 88f5433d3e0e1e85c2f27f55ca3e3c166ef3075c
https://github.com/orakaro/rainbowstream.git @ 1cd527fc096d57484b44ac07c364cfcd1b2a27d2
https://github.com/mapbox/rasterio.git @ b9f34ee559039239c7c0c97bd911b466701a39cd
https://github.com/litl/rauth.git @ a6d887d7737cf21ec896a8104f25c2754c694011
https://github.com/getsentry/raven-python.git @ 8e7de70c5f099600480e08bdc708041dc581929e
https://github.com/ray-project/ray.git @ 9e0192bc0b4b041a410fff78de62cebdb42918f5
https://github.com/RDFLib/rdflib.git @ af625d0bc48b656b614629b9ad56df63b88a0d17
https://github.com/citronneur/rdpy.git @ 4109b7a6fe2abf3ddbaed54e29d2f31e63ed97f6
https://github.com/readthedocs/readthedocs.org.git @ 63904d3f9b9c819fca42bdfaa546496f2061b018
https://github.com/kennethreitz/records.git @ a9cd499c90d53326700704962db0f0ce3e1153bd
https://github.com/getredash/redash.git @ cc48de0d8f13a9d593d0856d414f2985efa5c27e
https://github.com/reddit-archive/reddit.git @ 753b17407e9a9dca09558526805922de24133d53
https://github.com/andymccurdy/redis-py.git @ 0be4d2920684345eb52115c7142c39d65356e7d4
https://github.com/ShangtongZhang/reinforcement-learning-an-introduction.git @ 5b0f0438ee22c4c212553ffeb7cef736c10e8033
https://github.com/dddomodossola/remi.git @ 10448f6c33355a31620bca7d74e636cee2a3ed24
https://github.com/tryolabs/requestium.git @ 9533932ae688da26f3fb78b97b3c0b05c6f24934
https://github.com/kennethreitz/requests.git @ 4983a9bde39c6320aa4f3e34e50dac6e263dab6f
https://github.com/ross/requests-futures.git @ ef7d9e2676c41b573713f4f60665368ad1be9978
https://github.com/kennethreitz/requests-html.git @ b6fec3ab252461f7ec107372270ae565d020f068
https://github.com/requests/requests-oauthlib.git @ e19ac082682ecf3ed06cdcc5538e3c4bb2aa7762
https://github.com/kennethreitz/responder.git @ 6dbbad158a2e2b24a034856c7801f7f6408bdc3d
https://github.com/getsentry/responses.git @ c5bc3e84ab6863c47dac891ca5daf341aed48d5a
https://github.com/rholder/retrying.git @ 1d5699348d707e377aad7488da6a8a1b48a65933
https://github.com/thampiman/reverse-geocoder.git @ a81b4095bf2cb7ef84d2187fcbc8945d5d8922d0
https://github.com/nerevu/riko.git @ 53a6967ef1782ef294fb988e3d05951bbe7e8df1
https://github.com/robotframework/robotframework.git @ c76a119babf2a3c534756f2d129f39909c14174c
https://github.com/threat9/routersploit.git @ fb1284849acc7eb0f416bd737d16e92999441886
https://github.com/rq/rq.git @ f9d42e8a177eb4356cc5dc29de6a4f410127ed1f
https://github.com/ricequant/rqalpha.git @ c4b4eabd1db9e84bf364c537527d1800dd2b3326
https://github.com/jaredks/rumps.git @ 2b19a14ab5c4c41580bb3fa92c68c1ab496e56ee
https://github.com/sabnzbd/sabnzbd.git @ 27af3fe99ac87cbc787c345e29efeb600406b3e6
https://github.com/IDSIA/sacred.git @ 5639ad68d648343a1ca9885bdd17072ae3b129ea
https://github.com/sagemath/sage.git @ b5c9cf037cbce672101725f269470135b9b2c5c4
https://github.com/saltstack/salt.git @ 7e9f8a376597cf188d48cd03c826974adcc91716
https://github.com/jeffknupp/sandman2.git @ 7e72ccffd2d7bb342804edf2d91e5793d9e434ef
https://github.com/huge-success/sanic.git @ 503622438a61193bdee3bb9981b630fe8d46e3c4
https://github.com/donnemartin/saws.git @ b9538577d5179ddc703c09c08875f097c70fa945
https://github.com/secdev/scapy.git @ 21559c238bbac0a49089a8a89f491968fa0d7ac5
https://github.com/flyingrub/scdl.git @ e833a22dd6676311b72fadd8a1c80f4a06acfad9
https://github.com/dbader/schedule.git @ 5d2653c28b1029f1e9ddc85cd9ef26c29a79fcea
https://github.com/keleshev/schema.git @ cfefb8cef9b9a07ed7fbc91cdbd99a9ffdf58bd2
https://github.com/schematics/schematics.git @ 90dee53fd1d5c29f2c947bec6f5ffe5f74305ab1
https://github.com/ckreibich/scholar.py.git @ 7e6efb47e8c9d4babd613f5baca7c2a5dc424678
https://github.com/scikit-image/scikit-image.git @ d8869bfa4c3a9ebae1cd38e6d056f39bb0be1473
https://github.com/scikit-learn/scikit-learn.git @ ec6d0bb2481dd756b7e992659ea0e7f864873916
https://github.com/scikit-optimize/scikit-optimize.git @ 6740876a6f9ad92c732d394e8534a5236a8d3f84
https://github.com/scipy-lectures/scipy-lecture-notes.git @ ddfda4ca06df2e40f1053bde97124025956e1101
https://github.com/scrapy/scrapy.git @ 4c755f1ddc6593b8428e8355ab00e4e9691aac63
https://github.com/imWildCat/scylla.git @ 5ee1f448310f5242d81f618c496cc0c25a4c174d
https://github.com/stanfordjournalism/search-script-scrape.git @ 9543e05ba003c8ace345a15dee3dab7d7c7acad3
https://github.com/Netflix/security_monkey.git @ 299d1e0a30851b8257f9cd672f22068271f24a81
https://github.com/kennethreitz/setup.py.git @ 1b087c59c010682b239bb360056d4d1b9e749abe
https://github.com/amoffat/sh.git @ 858adf0c682af4c40e41f34d6926696b7a5d3b12
https://github.com/ianmiell/shutit.git @ 19cd64cdfb23515b106b40213dccff4101617076
https://github.com/simplejson/simplejson.git @ 5fccfc1d88cc70455d013fbf13f9a49a19cd7929
https://github.com/os/slacker.git @ 133596971b44a7b3bd07d11afb37745a67f0ec46
https://github.com/RaRe-Technologies/smart_open.git @ 82039e8600ebaf800bb0037dbb3b1c6d6483f119
https://github.com/amoffat/snake.git @ a605e2bdc9c116b37bb101caa9261d0af9c573b1
https://github.com/jiffyclub/snakeviz.git @ 302fbc7e9cfe344db287772424ef051e3242802b
https://github.com/isnowfy/snownlp.git @ 8c2cc92379e0f49acf2101f69a050886ebb81b8b
https://github.com/chiphuyen/sotawhat.git @ a537354b3bf2c16237caf53e8fe59b018c3d4d34
https://github.com/explosion/spaCy.git @ 4f1dae1c6bc8f72bef2594dee6ee0a6c0fdb602c
https://github.com/spack/spack.git @ ea1df6a9b45a653e29707bc1de6146402405dffa
https://github.com/Uberi/speech_recognition.git @ c89856088ad81d81d38be314e3db50905481c5fe
https://github.com/sivel/speedtest-cli.git @ 681cdf20a5fe774ba3aefedd0cd88cbff5384439
https://github.com/smicallef/spiderfoot.git @ 9ced58020df6a07bd6609f587b76099c7f064137
https://github.com/cobrateam/splinter.git @ 053780fcf275385e3d32fc06c896ed88fb26657e
https://github.com/plamere/spotipy.git @ 4c2c1d763a3653aa225c4af848409ec31286a6bf
https://github.com/maciejkula/spotlight.git @ fa3655996dccdd33b419cef86b4e95da5f1196c0
https://github.com/spyder-ide/spyder.git @ e08953feb8235521e2bd58344a30193ba2814d60
https://github.com/sqlalchemy/sqlalchemy.git @ 9b52c8ae927ae2628dcc1763d2e31245285f4d88
https://github.com/sqlmapproject/sqlmap.git @ a7695dd06fe9c30e42717cfa973d1ddca8408f8e
https://github.com/andialbrecht/sqlparse.git @ 338914c7846a0b56924234e658548ba15d6e260b
https://github.com/nabla-c0d3/sslyze.git @ 186ba3a0ab90caaf4c11c27256820255a8b517d1
https://github.com/StackStorm/st2.git @ 8ee3e9160b23d1067a829cd630dfcf35d0f05fb7
https://github.com/chiphuyen/stanford-tensorflow-tutorials.git @ 51e53daaa2a32cfe7a1966f060b28dbbd081791c
https://github.com/stanfordnlp/stanfordnlp.git @ 8105600f2e8ec320171ca56212f4c405f61271b0
https://github.com/encode/starlette.git @ c208482df780633b8b25e0c1e4e35bc487989a61
https://github.com/statsmodels/statsmodels.git @ 25fa5a685ad637b9677943dd5ad70e5eb7f389a9
https://github.com/emre/storm.git @ c752defc1b718cfffbf0e0e15532fa1d7840bf6d
https://github.com/streamlink/streamlink.git @ 209e43186b6bcf34c58f06019e8491f7ee2587d7
https://github.com/Parsely/streamparse.git @ 82199b1c409d07201b23e2d9d0f39b604ffec6a6
https://github.com/hynek/structlog.git @ a28d34c3663a391ee10093e840262b610ba9da47
https://github.com/revolunet/sublimetext-markdown-preview.git @ 154bdd63f27970dd4c775c5c57810d7f18c64ea5
https://github.com/OpenRCE/sulley.git @ bff0dd1864d055eb4bfa8aacbbb6ecf215e4db4b
https://github.com/miso-belica/sumy.git @ 8b81d41774c705958e457eaa8dad1841606b4c57
https://github.com/thomasahle/sunfish.git @ ee67369042796154e09ecdd4f73f1269139ea85f
https://github.com/sympy/sympy.git @ 12d8f5354db591ba6600c50f4188b7b973a859fc
https://github.com/donnemartin/system-design-primer.git @ 33431e61a9e6a636c902298fe3629da3a34c3c66
https://github.com/kennethreitz/tablib.git @ d25d24a9bb1ef0479e800aacbe6ae7dd9e6e35c2
https://github.com/google/tangent.git @ 6533e83af09de7345d1b438512679992f080dcc9
https://github.com/nickoala/telepot.git @ 4bfe4eeb5e48b40e72976ee085a1b0a941ef3cf2
https://github.com/jd/tenacity.git @ 9272357166503c62ba23406c7f38b8b208ef33c5
https://github.com/tensorlayer/tensorlayer.git @ 11ef84d4b8f1e09410cb9bc7b0c1a16578d94ae3
https://github.com/mkaz/termgraph.git @ c40b86454d380d685785b98834364b111734c163
https://github.com/philpep/testinfra.git @ 88000097b65c827ee72f49a10b36ae77d35f24b5
https://github.com/asyml/texar.git @ 5a8fb32068892cbdb678d16bdd5b41739601d4e0
https://github.com/orsinium/textdistance.git @ 34d2e40bb0b26efc03da80b63fd58ebbd3f2cdd7
https://github.com/secretsquirrel/the-backdoor-factory.git @ 14b87fa9b758eedbaef0496e3a88701e796a21e8
https://github.com/nvbn/thefuck.git @ 4c3a55912456f77570488481cb61234ad561dc23
https://github.com/explosion/thinc.git @ 8422759dc2de3ec7f3a5f935453cc637aa71b4cb
https://github.com/Thriftpy/thriftpy.git @ 0e606f82a3c900e663b63d69f68fc304c5d58dee
https://github.com/overshard/timestrap.git @ f89f308244d56684cf0d8b1cd7c6a59d98e0ed2b
https://github.com/john-kurkowski/tldextract.git @ d40fc517eb33ba066e04c353dc1764d083536d72
https://github.com/tmux-python/tmuxp.git @ 8447f0dafa80b63eb6d1146cff3a64b31f0ab3a5
https://github.com/beeware/toga.git @ 542d183292d27fb8043870fb69e5e5a807ffa1aa
https://github.com/pytoolz/toolz.git @ 639043e5ead3c78ade96890336ffe33f9a8d6bb6
https://github.com/tornadoweb/tornado.git @ c92b883f806d99b35af52464980722c9c9a36a13
https://github.com/tox-dev/tox.git @ a0487dac091adf767e9940a316e3755439661a29
https://github.com/EpistasisLab/tpot.git @ 1387839b55cfee2e5f31465841582973f30b5ea1
https://github.com/tqdm/tqdm.git @ d69eb9cf2c9cbfe8816251e349e2f00666314132
https://github.com/calebmadrigal/trackerjacker.git @ 692262b2646a2e784733a258da8b8d6bfe79e3d7
https://github.com/pytransitions/transitions.git @ 99f763109e107acb28f33bf74588bf5991d10ab7
https://github.com/SummitKwan/transparent_latent_gan.git @ da7ae9073477705307b50e202dd0ca04a26598c2
https://github.com/jofpin/trape.git @ 4abc460cea9fb85a25ce4e400ff34a420b2c9f56
https://github.com/Tribler/tribler.git @ b6377de552c181fd93ff2a3d3c45753f8c3b4418
https://github.com/cloudtools/troposphere.git @ 870530555f5b9e21f5fb149610dac78503c67411
https://github.com/dixudx/tumblr-crawler.git @ 14cac7f868699a6b98996865c5be1cb41f12568f
https://github.com/waditu/tushare.git @ d89722198033665d393c3f27e4c00aadc22808d1
https://github.com/MorvanZhou/tutorials.git @ 37de6e0d0e9291085d0876971baefb7bab00ace2
https://github.com/tweepy/tweepy.git @ e7ff4abf67d58d8f186be22eef4f7f0d162dc4cf
https://github.com/x0rz/tweets_analyzer.git @ 025123898db5288240935bc5dee7ae64bbb949c8
https://github.com/twilio/twilio-python.git @ ca3d1a780b05b1f980f5a5780c255560be75f2c3
https://github.com/twintproject/twint.git @ ad27650fbc0bf8c3f2c78449088a5ede7239f53a
https://github.com/twisted/twisted.git @ 4bceaac10570db717ee34a7cf63a5220881ab728
https://github.com/sixohsix/twitter.git @ dc27f09749744ccef81c90a8a893842a61ed133e
https://github.com/kennethreitz/twitter-scraper.git @ 82ba59dc288ab63a19ea5460f72aa7ae449a92eb
https://github.com/buckket/twtxt.git @ 9d9f067d558d300f1ea3c50ceb6993c04880e846
https://github.com/ryanmcgrath/twython.git @ 7366de80efcbbdfaf615d3f1fea72546196916fc
https://github.com/r0oth3x49/udemy-dl.git @ c56a725022daffb837d84bc5ce3b232eca477c62
https://github.com/xiaocong/uiautomator.git @ 9a0c892ffd056713f91aa2153d1533c5b0553a1c
https://github.com/openatx/uiautomator2.git @ 2a86d25b0134309c9f3a97f21b8c90fcfa525c32
https://github.com/unknown-horizons/unknown-horizons.git @ ba993f186fc657f3b0a55a81301aedc2ed5526b2
https://github.com/jopohl/urh.git @ ac7364f143e0b3041b663d7d7fcdef69378a1156
https://github.com/urllib3/urllib3.git @ 19ff80fcd085a6a60a55ca0c526a9977ec8014e3
https://github.com/urwid/urwid.git @ 06986ccdbfa2645a8a075ebfb35b217bdc602a95
https://github.com/encode/uvicorn.git @ d109643d2192de1fd5b56ebcc21bc64d3fe0da30
https://github.com/MagicStack/uvloop.git @ 72c8e2aebd4bbdd1bf1f93a9f4cf86a95b71ef96
https://github.com/tiangolo/uwsgi-nginx-flask-docker.git @ 84f11fbd62d6acddab14ca7aa0985c8c5d4f01db
https://github.com/vaexio/vaex.git @ 0bed92c6e9f2ae4761ded89580096a2d6a7a920a
https://github.com/kevin1024/vcrpy.git @ b92be4e9e5bf11442712f9886eb7dae07815cfe7
https://github.com/vim-vdebug/vdebug.git @ 205f848d819b063ef229273f28c0b4a570c5934e
https://github.com/vibora-io/vibora.git @ 4cda888f89aec6bfb2541ee53548ae1bf50fbf1b
https://github.com/antiboredom/videogrep.git @ faffd3446d96242677757f1af7db23b6dfc429cf
https://github.com/viewflow/viewflow.git @ 686c853eefc079fe0104eae01325cb9512e0dbef
https://github.com/wrobstory/vincent.git @ c5a06e50179015fbb788a7a42e4570ff4467a9e9
https://github.com/pypa/virtualenv.git @ d997faa8d44887508df0bb36e1b43b743d455925
https://github.com/snare/voltron.git @ 4ee3cbe6f7c1e38303f5dc6114c48b60217253c3
https://github.com/alecthomas/voluptuous.git @ 2e557f71db6260e3ab40a6848a6bf4705d434f2d
https://github.com/nvdv/vprof.git @ 4c3ff78f8920ab10cb9c00b14143452aa09ff6bb
https://github.com/joedicastro/vps-comparison.git @ 2b7f7c1d9ae8722dba83d6597fdf84d0533526ff
https://github.com/ethereum/vyper.git @ dc3845a32e11e76ec06cc8c6dc18487af9acdc64
https://github.com/wagtail/wagtail.git @ 7a47bfc9a7ba098c08d438f31ccf142edb4d9faa
https://github.com/meolu/walle-web.git @ a2959199e013dc42fc4e1dc94eb9c23264857a3f
https://github.com/pypa/warehouse.git @ fc6939030b36a10fdbeb479699dc03ea23f96b19
https://github.com/gorakhargosh/watchdog.git @ 18bb843ae9fa777a8f214c291a0e201f858bd9a1
https://github.com/r9y9/wavenet_vocoder.git @ 1717f145c8f8c0f3f85ccdf346b5209fa2e1c920
https://github.com/web2py/web2py.git @ 14c1b3e40031b93f3ddda9620bf3e2d9b8f189e0
https://github.com/ethereum/web3.py.git @ c79aceee0fc631cc876c37a016ee5a685c322076
https://github.com/dongweiming/web_develop.git @ d4f846274bb6022eb8b58d7abdff5537237c611b
https://github.com/WeblateOrg/weblate.git @ e01946e7c94fb66f1c63943c56211b11431093f0
https://github.com/webpy/webpy.git @ 3428794583caa2babd5137259b912d4a702fa799
https://github.com/websocket-client/websocket-client.git @ 3c25814664fef5b78716ed8841123ed1c0d17824
https://github.com/aaugustin/websockets.git @ e3452230eaf67ec5c4c253682eecb26aebee2223
https://github.com/novnc/websockify.git @ b46fab5608c9199f5336ed3a851e59b084dde842
https://github.com/0x5e/wechat-deleted-friends.git @ b37f324f9a4df68c3799da5b7dc2559921293e9b
https://github.com/doraemonext/wechat-python-sdk.git @ bf6f6f3d4a5440feb73a51937059d7feddc335a0
https://github.com/wangshub/wechat_jump_game.git @ 3cbbb07957901821542fcfc231a09b4f3c9318c9
https://github.com/jxtech/wechatpy.git @ c5e57eef1d004e1491231236ccb69170a6b05d21
https://github.com/pallets/werkzeug.git @ 1a852423e6fc6d9bd3a0e0c756dde5680c38cee0
https://github.com/graphite-project/whisper.git @ 4d5b5ec2acf6f4a8e67f78fe6874ef65fda47104
https://github.com/wifiphisher/wifiphisher.git @ aab4efe986c75a8d822f9b0dfa2b148801734837
https://github.com/amueller/word_cloud.git @ 32f5d2adf8e5f262e3f22757f019492f137a922b
https://github.com/GrahamDumpleton/wrapt.git @ 0ff5e93ba3a4ac04e629ec9daca0db9504305eca
https://github.com/satwikkansal/wtfpython.git @ a83349d0cc9864541bd0ed25b8720e7cdde6e93d
https://github.com/liuwons/wxBot.git @ 25dbf4f1ae37504692618961c8e6bc019a9e9443
https://github.com/truebit/xUnique.git @ cd8282ee00a629d43f06f94f954242202ac951f3
https://github.com/pydata/xarray.git @ 681ec0e84af7c155b16ef46122e2a6cea64b585d
https://github.com/xlwings/xlwings.git @ b75e15bdf7c4459d185ffc7e4a427be64ece7cf1
https://github.com/martinblech/xmltodict.git @ f3ab7e1740d37d585ffab0154edb4cb664afe4a9
https://github.com/xonsh/xonsh.git @ cb485817ea4fad44138b4e4b9d573fbd9cee60b0
https://github.com/kootenpv/yagmail.git @ b8873299ce682193eef43314aa214e553c2b67cb
https://github.com/yandex/yandex-tank.git @ 2fc253cafcd7c1fab53e6b171013c128adbb3ce3
https://github.com/google/yapf.git @ 4b087810963fe617426a66389f5c3a93c75a83f9
https://github.com/DistrictDataLabs/yellowbrick.git @ 39a4a027e26d35095638b4735b2c46d7df3ac5bf
https://github.com/MrS0m30n3/youtube-dl-gui.git @ c5c18e55cb7e04fb6d6d8e64024a7dbac1f6b431
https://github.com/0rpc/zerorpc-python.git @ 57451b80ef74c119a30e1a947f61b189f07dfcd4
https://github.com/egrcc/zhihu-python.git @ 1e24d4dfa960eacddb566f00269eb3d1878a4e00
https://github.com/quantopian/zipline.git @ 9851829cad30c1425bd6c2254c7f2504b9035469
https://github.com/zulip/zulip.git @ 04f3fce76166b852e4a42d20b883f2afa31b18d5

